Experience-Handoff Reinforcement Learning for Recursive Self-Improvement

It is common to train Large Language Models (LLMs) for agentic tasks with Reinforcement Learning (RL) from scalar rewards. However, this throws away the fine-grained information about the environment that the agent experienced during the trial (e.g., error logs). To utilize this rich information, recent works wrap the agent in a harness that refines its own inputs through reflection or compaction and hands past experience to future rollouts, but the construction of the handed-off artifacts (e.g., a playbook) is itself not learned. We want the best of both worlds: gradient updates from a scalar reward, while also utilizing environment information to hand off experience. As a concrete testbed, we fix the Agentic Context Engineering (\ace{}) harness and train one model to act, reflect, and curate task-local playbooks. Our method, \acerl{}, evaluates candidate experience-handoff artifacts by their downstream effect on future actor rollouts, and co-optimizes the role-specific behaviors (action generator, insight reflector, and playbook curator) under a fixed scaffold. Across agentic benchmarks, \acerl{} achieves higher held-out performance than baseline methods. The results suggest that agent training should optimize not only the actions in the current rollout, but also the model-written experience that future rollouts inherit.

==> data/campaign_control.csv <==
k,mastermind,mastermind_ci,mbpp,mbpp_ci,appworld,appworld_ci,miniswe,miniswe_ci
1,0.0,0.0167,0.0,0.0189,0.0,0.053,0.0,0.0346
2,0.0313,0.0164,0.0067,0.0082,0.1053,0.041,0.04,0.0346
3,0.0153,0.0167,0.01,0.0074,0.0526,0.0463,0.09,0.0404
4,0.0035,0.0167,0.01,0.0074,0.0175,0.0395,0.06,0.0371
5,-0.0027,0.0172,0.01,0.0074,0.0,0.0434,0.06,0.0343
6,-0.0027,0.0163,0.0067,0.0082,0.0175,0.0468,0.05,0.033
7,-0.0153,0.016,0.0033,0.0075,0.0526,0.0463,0.04,0.0315
8,-0.0162,0.0158,0.0067,0.0067,0.0175,0.0468,0.07,0.0355


==> data/campaign_diag_critic_appworld.csv <==
step,ppo_ev,ppo_loss,ppo_ef,joint_ppo_ev,joint_ppo_loss,joint_ppo_ef
1,-6.92202,2.46563,nan,-1.95456,2.03929,nan
2,-6.5217,2.24647,nan,-1.75451,1.73197,nan
3,-6.89154,2.02758,nan,-1.52455,1.50313,nan
4,-6.65295,1.86017,nan,-1.28895,1.32743,nan
5,-6.36127,1.70058,nan,-1.08771,1.20837,nan
6,-6.28851,1.55766,nan,-0.9165,1.09406,nan
7,-6.03512,1.17385,nan,-0.28791,0.44238,nan
8,-5.53971,0.89005,nan,-0.06734,0.25644,nan
9,-5.54284,0.66877,nan,0.14894,0.17712,nan
10,-5.28102,0.53527,0.06009,0.34156,0.12586,0.09825
11,-5.31653,0.3897,0.10345,0.50445,0.09947,0.20131
12,-5.09559,0.27834,0.14671,0.66561,0.08441,0.30003
13,-4.55067,0.20986,0.1958,0.76576,0.07495,0.42246
14,-4.25432,0.14342,0.24188,0.81399,0.08874,0.53485
15,-4.21109,0.10262,0.28639,0.85061,0.06526,0.64672
16,-3.80335,0.0762,0.33131,0.88127,0.06099,0.76457
17,-3.41684,0.05746,0.37502,0.89728,0.05598,0.89535
18,-3.21384,0.03827,0.42207,0.90469,0.05332,1.034
19,-2.64199,0.02857,0.46473,0.90803,0.05175,1.19283
20,-2.17269,0.02042,0.51388,0.90906,0.05148,1.37176
21,-1.74898,0.01275,0.5713,0.91121,0.04648,1.54222
22,-1.52861,0.00923,0.615,0.92078,0.04482,1.72483
23,-1.17669,0.00637,0.66141,0.93072,0.04419,1.89583
24,-0.97668,0.0044,0.70881,0.9415,0.02429,2.08757
25,-0.58342,0.00325,0.75484,0.94733,0.02377,2.2905
26,-0.42657,0.00263,0.8036,0.94759,0.04078,2.50028
27,-0.27741,0.00216,0.85592,0.9502,0.04027,2.71529
28,-0.09308,0.0021,0.89994,0.95178,0.03988,2.93949
29,-0.0906,0.00205,0.94584,0.95407,0.03925,3.17143
30,-0.05043,0.00198,0.99269,0.95597,0.04026,3.41371
31,-0.08906,0.0019,1.03714,0.95634,0.03937,3.63224
32,-0.08512,0.00188,1.08202,0.95629,0.03813,3.85924
33,-0.07424,0.0019,1.12634,0.95304,0.04132,4.10569
34,-0.08029,0.00163,1.17542,0.95417,0.03833,4.3861
35,-0.12109,0.00128,1.22346,0.95582,0.04058,4.68401
36,-0.12986,0.00125,1.2661,0.95934,0.02254,4.99365
37,-0.12375,0.0012,1.31446,0.96052,0.02364,5.32592
38,-0.12061,0.0011,1.35834,0.96158,0.02286,5.69458
39,-0.11752,0.00102,1.4105,0.96335,0.02362,6.05627
40,-0.09739,0.00093,1.45602,0.96439,0.02123,6.47399
41,-0.04464,0.00093,1.49947,0.96632,0.02197,6.97357
42,-0.04856,0.0008,1.54997,0.96808,0.02111,7.54783
43,-0.04713,0.00077,1.6016,0.97284,0.01648,8.16733
44,-0.04128,0.0007,1.64743,0.97298,0.01634,8.78525
45,-0.0339,0.00069,1.69237,0.97313,0.01368,9.41683
46,-0.02297,0.00072,1.74009,0.97171,0.01295,10.04914
47,-0.01531,0.0007,1.78657,0.9697,0.01141,10.67968
48,-0.00987,0.00068,1.82885,0.96714,0.01101,11.30614
49,0.00176,0.00069,1.87451,0.96446,0.00997,11.93653
50,0.01103,0.00065,1.91778,0.96159,0.00967,12.5698
51,0.01948,0.00073,1.96633,0.95943,0.00894,13.19898
52,0.03823,0.00078,2.01547,0.95743,0.00883,13.82495
53,0.04526,0.00074,2.0648,0.95575,0.00843,14.45164
54,0.05996,0.00071,2.11248,0.954,0.00851,15.08311
55,0.07306,0.00071,2.1625,0.95258,0.00876,15.71334
56,0.09664,0.00064,2.20836,0.95223,0.00879,16.34514
57,0.09779,0.00061,2.2535,0.9518,0.009,16.97525
58,0.09771,0.00065,2.30312,0.95236,0.00912,17.60753
59,0.09526,0.00077,2.35236,0.95301,0.00911,18.24038
60,0.10626,0.00081,2.40064,0.95408,0.00908,18.87155
61,0.11032,0.00074,2.4458,0.95508,0.00905,19.49461
62,0.11581,0.00072,2.49077,0.95564,0.00938,20.12696
63,0.13285,0.00075,2.53477,0.95578,0.00921,20.75879
64,0.14548,0.00073,2.58511,0.95725,0.00967,21.38358
65,0.14939,0.00069,2.63028,0.95836,0.00891,22.01144
66,0.13134,0.00075,2.68014,nan,nan,nan
67,0.14556,0.00074,2.72876,nan,nan,nan
68,0.15856,0.00068,2.78053,nan,nan,nan
69,0.16749,0.00055,2.82741,nan,nan,nan
70,0.16293,0.00059,2.87033,nan,nan,nan
71,0.18754,0.00055,2.91744,nan,nan,nan
72,0.21486,0.00053,2.9615,nan,nan,nan
73,0.21014,0.00054,3.00776,nan,nan,nan
74,0.2083,0.00056,3.05673,nan,nan,nan
75,0.20635,0.00061,3.10399,nan,nan,nan
76,0.22097,0.00058,3.15281,nan,nan,nan
77,0.22068,0.00066,3.20253,nan,nan,nan
78,0.2383,0.00066,3.24543,nan,nan,nan
79,0.24062,0.00067,3.29135,nan,nan,nan
80,0.25455,0.00063,3.34144,nan,nan,nan
81,0.26194,0.00062,3.38331,nan,nan,nan
82,0.30517,0.00059,3.43083,nan,nan,nan
83,0.30417,0.00062,3.47634,nan,nan,nan
84,0.30314,0.00067,3.52564,nan,nan,nan
85,0.30892,0.00076,3.5755,nan,nan,nan
86,0.30718,0.0008,3.62567,nan,nan,nan
87,0.315,0.00073,3.67573,nan,nan,nan
88,0.29875,0.00077,3.72363,nan,nan,nan
89,0.31162,0.00078,3.76859,nan,nan,nan
90,0.31704,0.00078,3.81134,nan,nan,nan
91,0.31802,0.00081,3.85877,nan,nan,nan
92,0.26753,0.00084,3.90462,nan,nan,nan
93,0.27804,0.00084,3.95702,nan,nan,nan
94,0.33868,0.00074,4.00563,nan,nan,nan
95,0.37552,0.00059,4.05487,nan,nan,nan
96,0.38782,0.00056,4.09879,nan,nan,nan
97,0.40923,0.00055,4.14833,nan,nan,nan
98,0.41255,0.00052,4.19835,nan,nan,nan
99,0.40478,0.00055,4.24775,nan,nan,nan
100,0.39047,0.00057,4.29725,nan,nan,nan
101,0.38824,0.00056,4.34455,nan,nan,nan
102,0.386,0.00059,4.39144,nan,nan,nan
103,0.39369,0.00052,4.43404,nan,nan,nan
104,0.36825,0.00055,4.47867,nan,nan,nan
105,0.34138,0.00067,4.52106,nan,nan,nan
106,0.35114,0.00066,4.56412,nan,nan,nan
107,0.34265,0.00069,4.61165,nan,nan,nan
108,0.36729,0.00067,4.65788,nan,nan,nan
109,0.40106,0.00062,4.70132,nan,nan,nan
110,0.42194,0.0006,4.74634,nan,nan,nan
111,0.4322,0.00059,4.79263,nan,nan,nan
112,0.44079,0.00064,4.84165,nan,nan,nan
113,0.4492,0.00068,4.88907,nan,nan,nan
114,0.44489,0.00069,4.9334,nan,nan,nan
115,0.46674,0.00061,4.97677,nan,nan,nan
116,0.47057,0.00062,5.02419,nan,nan,nan
117,0.48814,0.00059,5.06738,nan,nan,nan
118,0.4997,0.0006,5.11361,nan,nan,nan
119,0.48398,0.00075,5.16024,nan,nan,nan
120,0.5294,0.00071,5.20581,nan,nan,nan
121,0.56862,0.00069,5.24627,nan,nan,nan
122,0.60317,0.00062,5.28887,nan,nan,nan
123,0.63592,0.00058,5.33126,nan,nan,nan
124,0.66417,0.00057,5.37417,nan,nan,nan
125,0.69645,0.00054,5.42305,nan,nan,nan
126,0.72731,0.00054,5.46793,nan,nan,nan
127,0.75448,0.00056,5.50998,nan,nan,nan
128,0.77718,0.00055,5.55155,nan,nan,nan
129,0.82133,0.00044,5.59704,nan,nan,nan
130,0.83149,0.00048,5.64748,nan,nan,nan
131,0.83473,0.00052,5.69338,nan,nan,nan
132,0.85259,0.00058,5.74025,nan,nan,nan
133,0.87254,0.00059,5.78293,nan,nan,nan
134,0.8873,0.0006,5.82981,nan,nan,nan
135,0.89562,0.00069,5.87441,nan,nan,nan
136,0.90709,0.0007,5.91713,nan,nan,nan
137,0.91201,0.00068,5.96772,nan,nan,nan
138,0.92764,0.00068,6.01118,nan,nan,nan
139,0.93748,0.00066,6.05609,nan,nan,nan
140,0.93937,0.00065,6.10398,nan,nan,nan
141,0.9457,0.00063,6.14677,nan,nan,nan
142,0.9512,0.00056,6.19093,nan,nan,nan
143,0.94994,0.00065,6.23964,nan,nan,nan
144,0.93637,0.00062,6.28303,nan,nan,nan
145,0.93238,0.00051,6.32435,nan,nan,nan
146,0.94133,0.00047,6.36814,nan,nan,nan
147,0.95112,0.00049,6.41345,nan,nan,nan
148,0.94564,0.00049,6.45634,nan,nan,nan
149,0.94727,0.0005,6.50397,nan,nan,nan
150,0.93063,0.00052,6.54629,nan,nan,nan
151,0.90084,0.00058,6.59236,nan,nan,nan
152,0.87618,0.00068,6.63927,nan,nan,nan
153,0.87368,0.00078,6.68425,nan,nan,nan
154,0.87091,0.00088,6.73273,nan,nan,nan
155,0.87278,0.00094,6.77552,nan,nan,nan
156,0.87225,0.00093,6.82189,nan,nan,nan
157,0.85847,0.00099,6.86593,nan,nan,nan
158,0.86056,0.00102,6.90954,nan,nan,nan
159,0.78159,0.00108,6.95703,nan,nan,nan
160,0.79133,0.00119,7.00517,nan,nan,nan
161,0.81674,0.00114,7.05245,nan,nan,nan
162,0.84068,0.00105,7.10018,nan,nan,nan
163,0.84526,0.0009,7.15214,nan,nan,nan
164,0.86034,0.00083,7.1965,nan,nan,nan
165,0.86727,0.00083,7.24127,nan,nan,nan
166,0.86772,0.00088,7.28446,nan,nan,nan
167,0.8809,0.0008,7.32627,nan,nan,nan
168,0.88463,0.00079,7.3684,nan,nan,nan
169,0.93649,0.00072,7.41606,nan,nan,nan
170,0.94149,0.00063,7.46151,nan,nan,nan
171,0.93151,0.00062,7.50421,nan,nan,nan
172,0.93142,0.0006,7.54627,nan,nan,nan
173,0.92438,0.00055,7.59654,nan,nan,nan
174,0.92161,0.00053,7.64601,nan,nan,nan
175,0.91209,0.00058,7.69875,nan,nan,nan
176,0.9096,0.00058,7.74558,nan,nan,nan
177,0.89499,0.0006,7.79243,nan,nan,nan
178,0.88859,0.0006,7.83998,nan,nan,nan
179,0.91365,0.00061,7.88409,nan,nan,nan
180,0.91696,0.00056,7.92772,nan,nan,nan
181,0.92838,0.00058,7.97253,nan,nan,nan
182,0.92069,0.0006,8.02214,nan,nan,nan
183,0.92192,0.00074,8.06878,nan,nan,nan
184,0.92515,0.00076,8.11479,nan,nan,nan
185,0.93242,0.00072,8.16233,nan,nan,nan
186,0.93167,0.00074,8.20525,nan,nan,nan
187,0.91927,0.0008,8.25257,nan,nan,nan
188,0.91487,0.00087,8.29901,nan,nan,nan
189,0.90948,0.00091,8.33952,nan,nan,nan
190,0.90308,0.00094,8.38813,nan,nan,nan
191,0.9049,0.00091,8.43465,nan,nan,nan
192,0.90953,0.00087,8.48034,nan,nan,nan
193,0.91205,0.00077,8.52433,nan,nan,nan
194,0.91298,0.00076,8.56856,nan,nan,nan
195,0.91363,0.00074,8.61583,nan,nan,nan
196,0.91376,0.00071,8.66114,nan,nan,nan
197,0.92945,0.00065,8.70255,nan,nan,nan
198,0.9392,0.00061,8.74711,nan,nan,nan
199,0.90093,0.00054,8.78916,nan,nan,nan
200,0.90554,0.00051,8.83377,nan,nan,nan
201,0.90673,0.00051,8.87821,nan,nan,nan
202,0.91039,0.0005,8.91993,nan,nan,nan
203,0.91561,0.00047,8.96528,nan,nan,nan
204,0.91769,0.00047,9.01439,nan,nan,nan
205,0.91707,0.00051,9.0608,nan,nan,nan
206,0.91997,0.0005,9.1025,nan,nan,nan
207,0.93107,0.00049,9.14931,nan,nan,nan
208,0.93306,0.0004,9.1965,nan,nan,nan
209,0.97142,0.00045,9.24313,nan,nan,nan
210,0.97321,0.00042,9.28362,nan,nan,nan
211,0.96368,0.00046,9.32889,nan,nan,nan
212,0.94675,0.00048,9.37411,nan,nan,nan
213,0.93206,0.00048,9.42484,nan,nan,nan
214,0.92964,0.00046,9.46663,nan,nan,nan
215,0.92548,0.00039,9.51195,nan,nan,nan
216,0.90695,0.00043,9.55416,nan,nan,nan
217,0.89424,0.00042,9.59609,nan,nan,nan
218,0.89213,0.00041,9.63781,nan,nan,nan
219,0.88816,0.0004,9.6853,nan,nan,nan
220,0.85823,0.00042,9.73017,nan,nan,nan
221,0.85314,0.00042,9.77788,nan,nan,nan
222,0.86506,0.00043,9.82558,nan,nan,nan
223,0.87634,0.00039,9.87415,nan,nan,nan
224,0.86914,0.00041,9.92235,nan,nan,nan
225,0.83639,0.00043,9.96635,nan,nan,nan
226,0.78575,0.00037,10.0121,nan,nan,nan
227,0.77614,0.00038,10.0578,nan,nan,nan
228,0.7588,0.0004,10.10479,nan,nan,nan
229,0.74193,0.00038,10.15341,nan,nan,nan
230,0.73661,0.00037,10.19873,nan,nan,nan
231,0.74695,0.00036,10.24063,nan,nan,nan
232,0.73726,0.00034,10.28765,nan,nan,nan
233,0.73719,0.00042,10.33779,nan,nan,nan
234,0.73753,0.00044,10.38229,nan,nan,nan
235,0.77466,0.00042,10.43171,nan,nan,nan
236,0.84311,0.00041,10.47916,nan,nan,nan
237,0.86026,0.00037,10.52221,nan,nan,nan
238,0.87836,0.00039,10.56727,nan,nan,nan
239,0.90429,0.00038,10.61312,nan,nan,nan
240,0.93435,0.00035,10.66138,nan,nan,nan
241,0.92493,0.00034,10.70443,nan,nan,nan
242,0.94056,0.00035,10.74951,nan,nan,nan
243,0.94311,0.00033,10.79679,nan,nan,nan
244,0.93472,0.00026,10.84314,nan,nan,nan
245,0.90841,0.00026,10.88648,nan,nan,nan
246,0.90841,0.0003,10.92821,nan,nan,nan
247,0.90691,0.00033,10.97211,nan,nan,nan
248,0.9058,0.00036,11.0187,nan,nan,nan
249,0.90069,0.00036,11.06711,nan,nan,nan
250,0.84767,0.00037,11.11067,nan,nan,nan
251,0.82345,0.00037,11.15799,nan,nan,nan
252,0.81867,0.00038,11.202,nan,nan,nan
253,0.80163,0.00032,11.24661,nan,nan,nan
254,0.76806,0.00036,11.29258,nan,nan,nan
255,0.79363,0.00037,11.33643,nan,nan,nan
256,0.79047,0.00035,11.38107,nan,nan,nan
257,0.74738,0.00034,11.42595,nan,nan,nan
258,0.75013,0.00029,11.47308,nan,nan,nan
259,0.72411,0.00026,11.51606,nan,nan,nan
260,0.78181,0.00029,11.55882,nan,nan,nan
261,0.74646,0.0003,11.60168,nan,nan,nan
262,0.75074,0.00031,11.64216,nan,nan,nan
263,0.76845,0.00036,11.68615,nan,nan,nan
264,0.79207,0.00034,11.73523,nan,nan,nan
265,0.79022,0.00034,11.77755,nan,nan,nan
266,0.76822,0.00036,11.81849,nan,nan,nan
267,0.81813,0.00049,11.86024,nan,nan,nan
268,0.81866,0.00049,11.90522,nan,nan,nan
269,0.84096,0.0005,11.94806,nan,nan,nan
270,0.83251,0.00046,11.99146,nan,nan,nan
271,0.90331,0.00046,12.03481,nan,nan,nan
272,0.9046,0.00043,12.07744,nan,nan,nan
273,0.90575,0.0004,12.12265,nan,nan,nan
274,0.93043,0.00049,12.16587,nan,nan,nan
275,0.93445,0.00047,12.20647,nan,nan,nan
276,0.95863,0.00045,12.24982,nan,nan,nan
277,0.95518,0.00036,12.29282,nan,nan,nan
278,0.95224,0.00038,12.33474,nan,nan,nan
279,0.95996,0.00043,12.37402,nan,nan,nan
280,0.92989,0.00044,12.41361,nan,nan,nan
281,0.92679,0.00053,12.45303,nan,nan,nan
282,0.92269,0.00058,12.50156,nan,nan,nan
283,0.91542,0.00055,12.54502,nan,nan,nan
284,0.90955,0.00052,12.58335,nan,nan,nan
285,0.90769,0.00054,12.62312,nan,nan,nan
286,0.90016,0.00053,12.66289,nan,nan,nan
287,0.89522,0.00048,12.70147,nan,nan,nan
288,0.883,0.00051,12.74859,nan,nan,nan
289,0.87554,0.00052,12.78853,nan,nan,nan
290,0.90684,0.00061,12.82871,nan,nan,nan
291,0.89714,0.00066,12.86951,nan,nan,nan
292,0.89108,0.00068,12.91424,nan,nan,nan
293,0.8905,0.00075,12.95447,nan,nan,nan
294,0.82996,0.00069,12.99517,nan,nan,nan
295,0.83089,0.0007,13.03502,nan,nan,nan
296,0.82356,0.00075,13.07588,nan,nan,nan
297,0.8152,0.00081,13.11526,nan,nan,nan
298,0.81171,0.00082,13.16164,nan,nan,nan
299,0.8039,0.00084,13.20082,nan,nan,nan
300,0.78775,0.00077,13.24215,nan,nan,nan


==> data/campaign_diag_critic_mastermind.csv <==
step,ppo_ev,ppo_loss,ppo_ef,joint_ppo_ev,joint_ppo_loss,joint_ppo_ef
1,-12.32719,0.93703,nan,-3.91665,0.75141,nan
2,-11.0913,0.8058,nan,-3.184,0.64804,nan
3,-10.25354,0.70571,nan,-2.60627,0.56251,nan
4,-9.3915,0.62574,nan,-2.1832,0.49565,nan
5,-8.77556,0.5608,nan,-1.85739,0.44262,nan
6,-8.15714,0.50711,nan,-1.59807,0.40473,nan
7,-7.1215,0.28533,nan,0.18409,0.17169,nan
8,-5.59382,0.15753,nan,0.60873,0.1047,nan
9,-3.93544,0.1079,nan,0.391,0.06528,nan
10,-2.55066,0.07294,0.00739,0.39624,0.04813,0.01904
11,-1.98361,0.04368,0.01397,0.39421,0.03866,0.03767
12,-1.3989,0.02895,0.02073,0.42645,0.02675,0.0567
13,-0.78677,0.01926,0.02683,0.42654,0.02266,0.07627
14,-0.38939,0.01409,0.03393,0.43626,0.02078,0.09542
15,0.01985,0.01132,0.04164,0.44818,0.01959,0.11383
16,0.35142,0.00958,0.04853,0.46034,0.01381,0.13268
17,0.60847,0.00808,0.05537,0.48015,0.0095,0.15141
18,0.65969,0.00735,0.06248,0.55951,0.00816,0.17008
19,0.59072,0.00703,0.06888,0.79905,0.00828,0.18793
20,0.52637,0.00674,0.07493,0.86942,0.00795,0.2041
21,0.52755,0.00675,0.08167,0.89088,0.00751,0.22274
22,0.44166,0.00677,0.0881,0.90764,0.00659,0.24085
23,0.3522,0.00611,0.09416,0.91305,0.00617,0.25244
24,0.30815,0.00482,0.10056,0.91452,0.00569,0.26241
25,0.28429,0.00359,0.10711,0.91889,0.00548,0.27235
26,0.23229,0.003,0.11332,0.92182,0.00535,0.28314
27,0.17813,0.0028,0.11954,0.9202,0.00542,0.29539
28,0.15557,0.00254,0.12569,0.92506,0.0048,0.311
29,0.19951,0.00196,0.13265,0.92781,0.0042,0.3296
30,0.24309,0.00137,0.13932,0.9281,0.00421,0.34785
31,0.27928,0.00101,0.14607,0.93096,0.00389,0.36604
32,0.309,0.00081,0.15291,0.93249,0.00399,0.38515
33,0.36943,0.00066,0.15997,0.93891,0.00419,0.40461
34,0.40378,0.00056,0.16613,0.94842,0.00435,0.42287
35,0.45741,0.00051,0.17267,0.9564,0.00415,0.44329
36,0.48327,0.00053,0.17991,0.96598,0.00425,0.46318
37,0.51532,0.00053,0.18733,0.97656,0.00415,0.48193
38,0.54674,0.00052,0.19451,0.98131,0.00409,0.50106
39,0.57539,0.00052,0.20075,0.98395,0.00416,0.51944
40,0.59584,0.00054,0.2075,0.9865,0.00427,0.53675
41,0.61514,0.00054,0.21456,0.98696,0.00514,0.55311
42,0.64753,0.00056,0.22196,0.98743,0.00524,0.56881
43,0.66729,0.00056,0.22886,0.98807,0.00525,0.5834
44,0.70029,0.00055,0.23639,0.98841,0.0053,0.59704
45,0.72558,0.00051,0.24392,0.98816,0.00553,0.61081
46,0.76342,0.00045,0.2511,0.98855,0.00538,0.62406
47,0.77483,0.00043,0.25892,0.98844,0.00528,0.63721
48,0.7803,0.00042,0.26638,0.98792,0.00534,0.65042
49,0.78324,0.00039,0.27433,0.98727,0.00528,0.66376
50,0.79957,0.00033,0.28193,0.98692,0.00511,0.67683
51,0.80998,0.00027,0.28998,0.98632,0.00437,0.69019
52,0.83293,0.00021,0.2979,0.98573,0.0042,0.70259
53,0.83921,0.00019,0.30636,0.98455,0.00399,0.71352
54,0.84172,0.00019,0.31469,0.9781,0.00377,0.72359
55,0.84547,0.00018,0.32327,0.96583,0.00483,0.73371
56,0.84963,0.00017,0.33159,0.88644,0.00476,0.74337
57,0.85493,0.00016,0.34047,0.80888,0.00492,0.75266
58,0.85554,0.00015,0.3485,0.73811,0.0047,0.76178
59,0.86211,0.00014,0.35662,0.71095,0.00444,0.77065
60,0.87245,0.00013,0.36573,0.69386,0.0042,0.77928
61,0.87006,0.00013,0.37476,0.68011,0.00389,0.78785
62,0.86909,0.00013,0.38407,0.66909,0.00368,0.7963
63,0.8607,0.00012,0.39382,0.66098,0.00339,0.80461
64,0.85917,0.00011,0.40285,0.66047,0.00316,0.81295
65,0.8528,0.0001,0.41313,0.66763,0.00181,0.82142
66,0.84326,0.0001,0.42346,0.7408,0.00165,0.83004
67,0.84706,0.0001,0.43377,0.80994,0.0013,0.83882
68,0.84176,0.00011,0.444,0.87157,0.00125,0.84779
69,0.83937,0.00011,0.45407,0.88741,0.00123,0.8567
70,0.83378,0.00011,0.46512,0.8879,0.00117,0.86574
71,0.84149,0.00011,0.47544,0.87029,0.00111,0.87484
72,0.84036,0.0001,0.4858,0.84461,0.00105,0.88397
73,0.85335,0.0001,0.49716,0.81993,0.00098,0.89315
74,0.85799,0.0001,0.50908,0.80051,0.00089,0.90226
75,0.86686,9e-05,0.52024,0.78813,0.00076,0.91135
76,0.87114,9e-05,0.53222,0.78416,0.00066,0.92047
77,0.87267,9e-05,0.54346,0.78658,0.0006,0.92964
78,0.86915,7e-05,0.55474,0.79231,0.00057,0.93875
79,0.86514,7e-05,0.56619,0.80142,0.00055,0.94785
80,0.86821,7e-05,0.57776,0.81621,0.00058,0.9572
81,0.86333,7e-05,0.58935,0.84618,0.00059,0.9664
82,0.85491,7e-05,0.60154,0.88164,0.00059,0.9756
83,0.85198,7e-05,0.61364,0.91408,0.00059,0.98486
84,0.84669,7e-05,0.62556,0.93855,0.00058,0.99426
85,0.84722,7e-05,0.63799,0.95376,0.00057,1.00379
86,0.85235,7e-05,0.64984,0.96155,0.00057,1.01326
87,0.84558,7e-05,0.66159,0.96469,0.00057,1.02284
88,0.85464,6e-05,0.67336,0.9646,0.00058,1.03248
89,0.85582,6e-05,0.68569,0.96204,0.00058,1.04206
90,0.84869,6e-05,0.69789,0.95775,0.00059,1.05167
91,0.85334,6e-05,0.71015,0.95169,0.0006,1.06153
92,0.86126,6e-05,0.72207,0.9455,0.00061,1.07191
93,0.86757,6e-05,0.73428,0.9384,0.00061,1.08318
94,0.87895,5e-05,0.74653,0.93065,0.00061,1.09566
95,0.88319,5e-05,0.759,0.92243,0.00062,1.10918
96,0.89172,5e-05,0.77175,0.91433,0.00062,1.12402
97,0.90638,5e-05,0.78408,0.90695,0.00061,1.13971
98,0.91512,5e-05,0.79657,0.89958,0.00059,1.15566
99,0.92814,5e-05,0.8089,0.89323,0.00059,1.17369
100,0.94026,5e-05,0.82096,0.88898,0.00058,1.19039
101,0.94954,5e-05,0.83362,0.88718,0.00058,1.20719
102,0.95548,5e-05,0.84612,0.88642,0.00054,1.22457
103,0.95442,4e-05,0.85875,0.88475,0.00051,1.24211
104,0.94999,4e-05,0.87138,0.88259,0.0005,1.25922
105,0.95011,4e-05,0.88409,0.8814,0.0005,1.27644
106,0.94352,4e-05,0.89654,0.88149,0.0005,1.29358
107,0.92876,4e-05,0.90909,0.88208,0.00052,1.31172
108,0.91225,4e-05,0.9216,0.88509,0.00055,1.32909
109,0.89342,4e-05,0.934,0.88968,0.00057,1.34618
110,0.86815,5e-05,0.94654,0.89451,0.00059,1.36335
111,0.84619,5e-05,0.95872,0.89894,0.00059,1.38095
112,0.83188,4e-05,0.97123,0.90293,0.00063,1.39828
113,0.82522,4e-05,0.98377,0.90923,0.00068,1.41576
114,0.81346,4e-05,0.99609,0.91727,0.00072,1.43354
115,0.80096,4e-05,1.00845,0.92565,0.00074,1.45086
116,0.78735,4e-05,1.02093,0.93378,0.00076,1.46835
117,0.78369,4e-05,1.03371,0.94162,0.00078,1.48595
118,0.78004,4e-05,1.04617,0.9482,0.00079,1.50402
119,0.764,4e-05,1.0587,0.95382,0.0008,1.52265
120,0.76429,4e-05,1.07104,0.95873,0.00081,1.53998
121,0.74813,4e-05,1.08362,0.96289,0.00084,1.55732
122,0.72737,4e-05,1.09599,0.96666,0.00085,1.57522
123,0.69985,4e-05,1.10805,0.96978,0.00086,1.59262
124,0.67403,4e-05,1.12067,0.97223,0.00088,1.61043
125,0.65545,5e-05,1.13326,0.97429,0.0009,1.62807
126,0.63171,4e-05,1.14574,0.97603,0.00091,1.64554
127,0.5954,5e-05,1.15834,0.97755,0.00093,1.66287
128,0.56534,5e-05,1.17078,0.979,0.00094,1.68043
129,0.54029,5e-05,1.18317,0.98069,0.00087,1.69837
130,0.51562,5e-05,1.19587,0.98229,0.00082,1.71659
131,0.49701,5e-05,1.20867,0.98278,0.00088,1.7351
132,0.48421,5e-05,1.22142,0.98273,0.00085,1.75412
133,0.47252,5e-05,1.23434,0.9817,0.00081,1.7788
134,0.46988,5e-05,1.24729,0.97991,0.00081,1.81626
135,0.45941,5e-05,1.25985,0.9768,0.00084,1.85295
136,0.46646,5e-05,1.2726,0.97374,0.00085,1.88832
137,0.47942,5e-05,1.28502,0.9725,0.00092,1.92634
138,0.49624,5e-05,1.29776,0.97204,0.00098,1.96453
139,0.51906,5e-05,1.31054,0.97106,0.00106,2.00351
140,0.53565,5e-05,1.32323,0.97011,0.00118,2.04183
141,0.54916,5e-05,1.33592,0.97025,0.00111,2.08062
142,0.56555,5e-05,1.34854,0.97084,0.00121,2.11949
143,0.57664,5e-05,1.36108,0.97234,0.00125,2.1583
144,0.59094,5e-05,1.37372,0.97512,0.00131,2.19702
145,0.60495,4e-05,1.3863,0.97889,0.00126,2.23571
146,0.60364,4e-05,1.39887,0.98254,0.00129,2.2745
147,0.6087,4e-05,1.41158,0.9835,0.0012,2.31285
148,0.60835,4e-05,1.42416,0.98381,0.00118,2.35156
149,0.61638,4e-05,1.43675,0.98408,0.00115,2.39031
150,0.61337,4e-05,1.44936,0.98441,0.00112,2.42902
151,0.62485,4e-05,1.46192,0.98458,0.00111,2.46813
152,0.61553,4e-05,1.47477,0.98499,0.00107,2.5068
153,0.62119,4e-05,1.48743,0.98551,0.00106,2.54574
154,0.60533,4e-05,1.50008,0.98594,0.00102,2.58451
155,0.60373,4e-05,1.5129,0.9864,0.00102,2.62332
156,0.60257,4e-05,1.52572,0.98682,0.00099,2.66194
157,0.61733,4e-05,1.53859,0.98754,0.00098,2.7008
158,0.61449,4e-05,1.55105,0.98816,0.00095,2.73938
159,0.60461,4e-05,1.56386,0.98868,0.00095,2.77803
160,0.59989,4e-05,1.57673,0.98913,0.00095,2.81684
161,0.59827,4e-05,1.58948,0.98959,0.00094,2.8557
162,0.59757,4e-05,1.60216,0.98993,0.00093,2.89456
163,0.58497,4e-05,1.61508,0.99037,0.00091,2.9334
164,0.59943,3e-05,1.62785,0.99057,0.00089,2.97167
165,0.60193,3e-05,1.64086,0.99062,0.00088,3.01021
166,0.62699,3e-05,1.65389,0.99062,0.00088,3.04821
167,0.62975,3e-05,1.66689,0.99082,0.0009,3.08762
168,0.6513,3e-05,1.67978,0.99075,0.00088,3.12548
169,0.66854,3e-05,1.69262,0.9909,0.0009,3.1634
170,0.67537,3e-05,1.70542,0.99074,0.00085,3.20141
171,0.6751,3e-05,1.71809,nan,nan,nan
172,0.67491,3e-05,1.73097,nan,nan,nan
173,0.67956,3e-05,1.74381,nan,nan,nan
174,0.66696,3e-05,1.75649,nan,nan,nan
175,0.65108,3e-05,1.76931,nan,nan,nan
176,0.61533,3e-05,1.78193,nan,nan,nan
177,0.56607,3e-05,1.79471,nan,nan,nan
178,0.49066,3e-05,1.80733,nan,nan,nan
179,0.43274,2e-05,1.82014,nan,nan,nan
180,0.40428,2e-05,1.83282,nan,nan,nan
181,0.38207,2e-05,1.84545,nan,nan,nan
182,0.36083,2e-05,1.85815,nan,nan,nan
183,0.32352,2e-05,1.87077,nan,nan,nan
184,0.28092,2e-05,1.88357,nan,nan,nan
185,0.22652,2e-05,1.89623,nan,nan,nan
186,0.19164,2e-05,1.90893,nan,nan,nan
187,0.18089,2e-05,1.92152,nan,nan,nan
188,0.19392,2e-05,1.93409,nan,nan,nan
189,0.19615,2e-05,1.94678,nan,nan,nan
190,0.18936,2e-05,1.95959,nan,nan,nan
191,0.16835,2e-05,1.97225,nan,nan,nan
192,0.15916,2e-05,1.98493,nan,nan,nan
193,0.14321,2e-05,1.99758,nan,nan,nan
194,0.13486,2e-05,2.01025,nan,nan,nan
195,0.13752,2e-05,2.02292,nan,nan,nan
196,0.12051,2e-05,2.0357,nan,nan,nan
197,0.10516,2e-05,2.04843,nan,nan,nan
198,0.08786,2e-05,2.06108,nan,nan,nan
199,0.0804,2e-05,2.07371,nan,nan,nan
200,0.06494,2e-05,2.08631,nan,nan,nan
201,0.063,2e-05,2.09892,nan,nan,nan
202,0.06078,2e-05,2.11158,nan,nan,nan
203,0.10459,2e-05,2.12427,nan,nan,nan
204,0.15543,2e-05,2.13683,nan,nan,nan
205,0.22145,2e-05,2.14941,nan,nan,nan
206,0.28808,2e-05,2.16181,nan,nan,nan
207,0.33976,2e-05,2.17452,nan,nan,nan
208,0.38353,2e-05,2.18721,nan,nan,nan
209,0.40143,2e-05,2.19985,nan,nan,nan
210,0.4125,1e-05,2.21249,nan,nan,nan
211,0.4203,1e-05,2.22524,nan,nan,nan
212,0.42797,1e-05,2.23791,nan,nan,nan
213,0.40406,1e-05,2.25078,nan,nan,nan
214,0.37133,1e-05,2.26351,nan,nan,nan
215,0.33008,1e-05,2.27608,nan,nan,nan
216,0.27505,1e-05,2.28892,nan,nan,nan
217,0.20233,1e-05,2.30184,nan,nan,nan
218,0.14191,1e-05,2.31465,nan,nan,nan
219,0.10337,1e-05,2.32752,nan,nan,nan
220,0.07052,1e-05,2.3402,nan,nan,nan
221,0.04741,1e-05,2.35294,nan,nan,nan
222,0.02113,1e-05,2.36564,nan,nan,nan
223,-0.00136,1e-05,2.37832,nan,nan,nan
224,-0.00609,1e-05,2.3909,nan,nan,nan
225,0.00367,1e-05,2.40339,nan,nan,nan
226,0.0285,1e-05,2.41594,nan,nan,nan
227,0.10153,1e-05,2.4285,nan,nan,nan
228,0.17707,1e-05,2.44115,nan,nan,nan
229,0.24002,1e-05,2.45375,nan,nan,nan
230,0.30495,1e-05,2.4668,nan,nan,nan
231,0.35046,1e-05,2.47954,nan,nan,nan
232,0.39812,1e-05,2.49227,nan,nan,nan
233,0.44673,1e-05,2.50502,nan,nan,nan
234,0.47568,1e-05,2.51776,nan,nan,nan
235,0.48032,1e-05,2.53051,nan,nan,nan
236,0.49065,1e-05,2.54319,nan,nan,nan
237,0.47629,1e-05,2.5559,nan,nan,nan
238,0.45252,1e-05,2.56858,nan,nan,nan
239,0.43175,1e-05,2.58123,nan,nan,nan
240,0.41039,1e-05,2.59395,nan,nan,nan
241,0.38667,1e-05,2.60669,nan,nan,nan
242,0.35405,1e-05,2.61935,nan,nan,nan
243,0.32368,1e-05,2.63207,nan,nan,nan
244,0.30496,1e-05,2.64475,nan,nan,nan
245,0.30973,1e-05,2.6575,nan,nan,nan
246,0.31473,1e-05,2.67038,nan,nan,nan
247,0.32522,1e-05,2.68312,nan,nan,nan
248,0.33328,1e-05,2.69588,nan,nan,nan
249,0.3477,1e-05,2.70851,nan,nan,nan
250,0.37755,1e-05,2.72118,nan,nan,nan
251,0.4257,1e-05,2.7339,nan,nan,nan
252,0.48233,1e-05,2.74656,nan,nan,nan
253,0.54002,1e-05,2.75909,nan,nan,nan
254,0.59164,1e-05,2.7717,nan,nan,nan
255,0.62706,1e-05,2.78431,nan,nan,nan
256,0.65639,1e-05,2.79692,nan,nan,nan
257,0.68145,1e-05,2.80962,nan,nan,nan
258,0.69135,1e-05,2.8223,nan,nan,nan
259,0.67828,1e-05,2.83491,nan,nan,nan
260,0.63051,1e-05,2.8475,nan,nan,nan
261,0.56993,1e-05,2.86029,nan,nan,nan
262,0.51633,1e-05,2.87289,nan,nan,nan
263,0.47875,1e-05,2.88553,nan,nan,nan
264,0.44843,1e-05,2.89823,nan,nan,nan
265,0.41834,1e-05,2.91094,nan,nan,nan
266,0.41428,1e-05,2.92358,nan,nan,nan
267,0.4127,1e-05,2.93624,nan,nan,nan
268,0.40913,1e-05,2.94888,nan,nan,nan
269,0.42004,1e-05,2.96142,nan,nan,nan
270,0.44825,1e-05,2.97392,nan,nan,nan
271,0.50029,1e-05,2.9865,nan,nan,nan
272,0.50379,1e-05,2.99918,nan,nan,nan
273,0.50853,1e-05,3.01183,nan,nan,nan
274,0.53769,1e-05,3.02454,nan,nan,nan
275,0.56493,1e-05,3.03721,nan,nan,nan
276,0.56684,1e-05,3.04983,nan,nan,nan
277,0.57173,1e-05,3.06254,nan,nan,nan
278,0.59874,1e-05,3.07522,nan,nan,nan
279,0.6298,1e-05,3.08797,nan,nan,nan
280,0.6583,1e-05,3.10069,nan,nan,nan
281,0.66279,1e-05,3.11344,nan,nan,nan
282,0.69946,1e-05,3.1262,nan,nan,nan
283,0.71055,1e-05,3.13905,nan,nan,nan
284,0.68882,1e-05,3.15174,nan,nan,nan
285,0.6694,1e-05,3.16436,nan,nan,nan
286,0.64832,1e-05,3.17715,nan,nan,nan
287,0.62819,1e-05,3.18977,nan,nan,nan
288,0.61884,1e-05,3.20295,nan,nan,nan
289,0.61856,1e-05,3.21588,nan,nan,nan
290,0.63076,1e-05,3.22945,nan,nan,nan
291,0.65013,1e-05,3.24221,nan,nan,nan
292,0.67871,1e-05,3.25511,nan,nan,nan
293,0.71498,1e-05,3.26806,nan,nan,nan
294,0.75217,1e-05,3.28101,nan,nan,nan
295,0.78894,1e-05,3.29393,nan,nan,nan
296,0.82501,1e-05,3.30678,nan,nan,nan
297,0.85324,1e-05,3.31964,nan,nan,nan
298,0.87452,1e-05,3.33247,nan,nan,nan
299,0.88937,1e-05,3.34516,nan,nan,nan
300,0.8968,1e-05,3.35793,nan,nan,nan


==> data/campaign_diag_critic_mbpp.csv <==
step,ppo_ev,ppo_loss,ppo_ef,joint_ppo_ev,joint_ppo_loss,joint_ppo_ef
1,-6.78203,0.77658,nan,-2.33435,0.88659,nan
2,-6.13644,0.6792,nan,-1.82752,0.76706,nan
3,-5.61104,0.60208,nan,-1.48106,0.66899,nan
4,-5.37801,0.53856,nan,-1.2061,0.60709,nan
5,-5.3012,0.4847,nan,-0.98094,0.54561,nan
6,-5.01428,0.43957,nan,-0.80056,0.49737,nan
7,-4.14569,0.29954,nan,-0.04385,0.20134,nan
8,-3.62545,0.18485,nan,0.5252,0.1259,nan
9,-2.84164,0.13148,nan,0.72591,0.10084,nan
10,-2.11705,0.08082,0.00384,0.79373,0.09817,0.00883
11,-1.50651,0.0566,0.00718,0.83088,0.08406,0.01928
12,-1.14514,0.03764,0.00995,0.85185,0.07081,0.02685
13,-0.80471,0.02395,0.01334,0.88706,0.06776,0.03593
14,-0.35645,0.01579,0.01647,0.9087,0.05187,0.04448
15,0.16338,0.01185,0.01975,0.91574,0.05055,0.05285
16,0.41962,0.00918,0.02288,0.92241,0.04813,0.06091
17,0.49102,0.00742,0.0262,0.88756,0.05544,0.0691
18,0.44497,0.00599,0.02958,0.79733,0.05284,0.07681
19,0.37148,0.0058,0.03274,0.7423,0.05116,0.08385
20,0.34932,0.00549,0.03595,0.70391,0.03846,0.09169
21,0.39906,0.00514,0.03913,0.64182,0.03973,0.09871
22,0.4125,0.00508,0.04272,0.6314,0.03986,0.10717
23,0.40272,0.00517,0.04519,0.62245,0.03564,0.11473
24,0.40088,0.00459,0.04752,0.60048,0.03619,0.12261
25,0.40962,0.00422,0.05017,0.54797,0.03435,0.12929
26,0.45514,0.00514,0.05329,0.48999,0.0327,0.13687
27,0.52128,0.0055,0.05572,0.46409,0.02258,0.14456
28,0.56542,0.00619,0.05844,0.50642,0.01962,0.15156
29,0.67728,0.0059,0.06106,0.51789,0.01992,0.15955
30,0.70373,0.00581,0.06324,0.51467,0.02012,0.16578
31,0.6872,0.00585,0.06605,0.5407,0.01703,0.17242
32,0.6625,0.00602,0.06821,0.50249,0.01382,0.17894
33,0.64114,0.00603,0.07191,0.44996,0.0145,0.18575
34,0.64989,0.0055,0.07526,0.40059,0.0145,0.19241
35,0.67236,0.00454,0.07758,0.40528,0.0141,0.19911
36,0.69876,0.00308,0.0795,0.43294,0.01303,0.2067
37,0.71443,0.00277,0.08159,0.45178,0.013,0.21377
38,0.72873,0.0021,0.08461,0.47328,0.01245,0.21938
39,0.69005,0.00257,0.08775,0.48111,0.01261,0.2253
40,0.65332,0.00346,0.09081,0.49151,0.01339,0.23146
41,0.61938,0.00403,0.09325,0.492,0.01415,0.23836
42,0.57842,0.00504,0.0967,0.51976,0.01465,0.24497
43,0.52813,0.0048,0.09965,0.55311,0.01478,0.25154
44,0.44943,0.00477,0.10186,0.60614,0.0139,0.25995
45,0.36275,0.0049,0.10443,0.63608,0.0134,0.26741
46,0.27033,0.00509,0.10634,0.60847,0.01284,0.27415
47,0.19718,0.00506,0.10941,0.59084,0.01246,0.28009
48,0.11485,0.00497,0.11239,0.55968,0.01198,0.28619
49,0.08293,0.00463,0.11494,0.51698,0.01097,0.29138
50,0.0676,0.0039,0.1174,0.47439,0.00919,0.29988
51,0.06409,0.00325,0.11954,0.4365,0.0085,0.30752
52,0.08254,0.00211,0.12299,0.40998,0.00783,0.31562
53,0.11261,0.00232,0.12564,0.39104,0.00675,0.32364
54,0.1666,0.00242,0.12809,0.35806,0.00661,0.33094
55,0.23878,0.00231,0.13075,0.35439,0.00608,0.33823
56,0.31057,0.00218,0.13326,0.38807,0.00631,0.34721
57,0.38812,0.00199,0.13546,0.42047,0.00687,0.35514
58,0.46442,0.0021,0.13836,0.46806,0.00725,0.36238
59,0.51183,0.00228,0.14113,0.53662,0.00731,0.3689
60,0.5377,0.00253,0.14359,0.5985,0.00725,0.37652
61,0.57009,0.00264,0.14667,0.6511,0.00679,0.38184
62,0.60593,0.00261,0.14926,0.68894,0.00726,0.38799
63,0.62226,0.00261,0.15171,0.71966,0.00721,0.39565
64,0.64213,0.0027,0.15418,0.75267,0.0071,0.40292
65,0.64168,0.00275,0.15696,0.76779,0.00693,0.41248
66,0.64215,0.00277,0.15967,0.78385,0.00689,0.42013
67,0.62333,0.003,0.16204,0.81127,0.00602,0.42656
68,0.62392,0.00322,0.16414,0.8203,0.00552,0.43314
69,0.63999,0.00296,0.16653,0.82807,0.0061,0.44105
70,0.65311,0.00264,0.16904,0.83499,0.00569,0.44933
71,0.63746,0.00321,0.17125,0.84308,0.00559,0.45746
72,0.60824,0.00327,0.17339,0.83885,0.00645,0.46706
73,0.60905,0.00317,0.17594,0.84017,0.00669,0.47407
74,0.60921,0.00294,0.17857,0.84058,0.00695,0.48263
75,0.6072,0.00288,0.18026,0.83128,0.00658,0.49075
76,0.60668,0.00284,0.18242,0.81544,0.00603,0.49706
77,0.59973,0.00291,0.18482,0.8051,0.00679,0.50681
78,0.59322,0.00257,0.18782,0.79229,0.00763,0.51501
79,0.56764,0.00273,0.19077,0.78375,0.00679,0.52378
80,0.55424,0.00285,0.19319,0.78333,0.00689,0.53365
81,0.56126,0.00276,0.19534,0.78625,0.00676,0.54105
82,0.59111,0.00258,0.19824,0.79039,0.00547,0.55223
83,0.60154,0.00249,0.2006,0.80389,0.00486,0.56308
84,0.59298,0.00278,0.20283,0.81727,0.00377,0.57311
85,0.59776,0.0028,0.20461,0.83718,0.00394,0.58651
86,0.58418,0.00294,0.20767,0.86474,0.00394,0.59868
87,0.58828,0.00296,0.21049,0.87859,0.00367,0.6142
88,0.56802,0.00322,0.21292,0.89498,0.00282,0.63072
89,0.55849,0.00382,0.21587,0.90643,0.00338,0.6415
90,0.56416,0.00391,0.21864,0.89787,0.00398,0.65397
91,0.57239,0.00349,0.22091,0.89599,0.00399,0.66641
92,0.56527,0.0036,0.22347,0.88808,0.00371,0.67517
93,0.56821,0.0036,0.22522,0.88061,0.00385,0.69398
94,0.57007,0.00351,0.2277,0.87923,0.00453,0.70442
95,0.57293,0.0036,0.23017,0.8737,0.00421,0.71764
96,0.59064,0.0036,0.23277,0.86141,0.00484,0.72878
97,0.60778,0.00339,0.23553,0.84406,0.00444,0.73893
98,0.65222,0.00316,0.23771,0.82902,0.00464,0.75158
99,0.69168,0.00247,0.23983,0.81172,0.00435,0.76378
100,0.70701,0.00239,0.2423,0.82182,0.0037,0.77469
101,0.70877,0.0026,0.24465,0.82641,0.00458,0.78446
102,0.71169,0.00264,0.24772,0.8466,0.00455,0.79426
103,0.69463,0.00336,0.25041,0.85284,0.0045,0.80741
104,0.6914,0.00353,0.25321,0.85621,0.00419,0.82763
105,0.69219,0.00352,0.25591,0.85902,0.00428,0.84862
106,0.70746,0.00328,0.25894,0.87135,0.00397,0.87662
107,0.71312,0.00319,0.2609,0.88301,0.0038,0.89983
108,0.70242,0.00327,0.2634,0.89026,0.00354,0.92991
109,0.70581,0.00314,0.26583,0.90493,0.00318,0.95446
110,0.70779,0.00303,0.26892,0.89006,0.00315,0.98198
111,0.70302,0.00285,0.27225,0.89448,0.00219,1.00973
112,0.69664,0.00304,0.27441,0.88825,0.00209,1.03234
113,0.70026,0.00243,0.27756,0.89097,0.00193,1.06261
114,0.70557,0.00217,0.28027,0.8861,0.00161,1.07716
115,0.71534,0.00202,0.28266,0.88854,0.0015,1.10472
116,0.6985,0.00237,0.28516,0.8757,0.00197,1.13164
117,0.69991,0.00243,0.28805,0.87308,0.00184,1.1581
118,0.70026,0.00243,0.29055,0.8743,0.00196,1.18029
119,0.70095,0.00243,0.29374,0.87186,0.00199,1.21251
120,0.70946,0.00242,0.29557,0.88889,0.0019,1.2301
121,0.73114,0.00243,0.29798,0.88738,0.00246,1.25696
122,0.7441,0.00259,0.30014,0.89229,0.00303,1.27477
123,0.75282,0.0026,0.30365,0.88921,0.0038,1.29976
124,0.74502,0.00325,0.30626,0.89631,0.00381,1.31582
125,0.74382,0.00335,0.3083,0.8939,0.004,1.33419
126,0.73284,0.00349,0.31021,0.90547,0.00393,1.35406
127,0.70046,0.00445,0.31284,0.90951,0.00413,1.37251
128,0.68708,0.00454,0.31512,0.91311,0.00424,1.38902
129,0.64406,0.00505,0.31794,0.91663,0.0042,1.41541
130,0.59651,0.00581,0.32051,0.91004,0.00417,1.43428
131,0.55967,0.00687,0.3223,0.90918,0.00364,1.46199
132,0.53223,0.00661,0.32491,0.90797,0.00316,1.48317
133,0.51593,0.007,0.32744,0.90891,0.00289,1.50209
134,0.48451,0.00694,0.32984,0.91165,0.0028,1.53072
135,0.44503,0.00745,0.33176,0.91533,0.00255,1.5506
136,0.44481,0.00762,0.33433,0.91709,0.00168,1.57456
137,0.43891,0.00694,0.33666,0.92008,0.00157,1.60486
138,0.43607,0.00716,0.33895,0.92192,0.00139,1.63788
139,0.45553,0.00684,0.34128,0.92283,0.00155,1.67154
140,0.50148,0.00614,0.34321,0.9299,0.00234,1.70073
141,0.52629,0.00603,0.34565,0.93467,0.00239,1.72198
142,0.52867,0.00663,0.34782,0.93649,0.00317,1.74586
143,0.52279,0.00634,0.35027,0.93448,0.00294,1.77557
144,0.53543,0.00619,0.3529,0.92994,0.00295,1.79181
145,0.54903,0.00625,0.35477,0.92451,0.00299,1.81995
146,0.55543,0.00625,0.35686,0.92137,0.00295,1.84067
147,0.58587,0.00608,0.35939,0.92071,0.00286,1.86964
148,0.59991,0.006,0.3621,0.91856,0.00277,1.89897
149,0.62158,0.00602,0.36425,0.9168,0.00259,1.93421
150,0.60911,0.00627,0.3664,0.91385,0.00179,1.96633
151,0.62781,0.00515,0.3689,0.9071,0.00169,2.00406
152,0.65225,0.0046,0.37115,0.90444,0.00107,2.04324
153,0.68708,0.00452,0.37328,0.8999,0.0008,2.0803
154,0.71592,0.00458,0.37552,0.90168,0.00086,2.12076
155,0.72183,0.00485,0.37772,0.90369,0.00086,2.16013
156,0.71583,0.00469,0.38004,0.90707,0.00091,2.20029
157,0.72919,0.0048,0.38252,0.90904,0.00094,2.24122
158,0.72869,0.00463,0.38483,0.9147,0.00095,2.28113
159,0.72279,0.0049,0.38686,0.91813,0.00096,2.32169
160,0.74917,0.00449,0.38928,0.91977,0.00097,2.36263
161,0.72943,0.00527,0.39169,0.92337,0.00099,2.40276
162,0.73857,0.00544,0.39452,0.92572,0.00076,2.44299
163,0.73807,0.00555,0.39701,0.93466,0.00079,2.4826
164,0.74004,0.00512,0.39985,0.93738,0.00084,2.52394
165,0.76439,0.00435,0.40137,0.94223,0.00088,2.56461
166,0.77888,0.00415,0.40316,0.94408,0.00087,2.60556
167,0.78423,0.00409,0.40507,0.94379,0.00095,2.64609
168,0.79318,0.00438,0.40765,0.93965,0.00095,2.68668
169,0.80676,0.00413,0.40968,0.93783,0.00097,2.72712
170,0.80411,0.0044,0.41227,0.9401,0.001,2.76847
171,0.82842,0.00395,0.41459,0.94346,0.00104,2.80971
172,0.7912,0.00431,0.41671,0.94547,0.00105,2.85024
173,0.78433,0.00433,0.41899,0.9454,0.00108,2.89102
174,0.76812,0.00442,0.42099,0.94546,0.00098,2.93177
175,0.75218,0.00443,0.42295,0.94473,0.00096,2.9725
176,0.76468,0.00427,0.42553,0.9452,0.00096,3.0136
177,0.74244,0.0044,0.42799,0.94711,0.00093,3.05504
178,0.72819,0.00408,0.43022,0.95288,0.00099,3.09626
179,0.72418,0.00405,0.43277,0.95696,0.00105,3.13784
180,0.71206,0.00403,0.43526,0.95707,0.00122,3.17986
181,0.70691,0.00396,0.43729,0.94599,0.0017,3.22121
182,0.74452,0.00325,0.43992,0.93505,0.00171,3.26236
183,0.76641,0.00293,0.44173,0.92627,0.00171,3.30341
184,0.79099,0.00309,0.44372,0.91818,0.0017,3.34473
185,0.80271,0.00338,0.44547,0.90746,0.00171,3.38637
186,0.78696,0.00496,0.44793,0.89769,0.00171,3.42803
187,0.78481,0.00512,0.45044,0.88762,0.00172,3.46981
188,0.80863,0.00578,0.45273,0.88175,0.00171,3.5115
189,0.79919,0.0067,0.45524,0.87543,0.00173,3.55392
190,0.8174,0.00683,0.45719,0.8751,0.00161,3.59603
191,0.82902,0.00672,0.45995,0.8857,0.00115,3.63804
192,0.83731,0.00699,0.46177,0.89472,0.00115,3.68068
193,0.82965,0.00742,0.46392,0.9039,0.00286,3.72302
194,0.83774,0.00718,0.46615,0.9144,0.00291,3.7656
195,0.84211,0.007,0.46818,0.92883,0.00292,3.80794
196,0.86174,0.0055,0.46988,0.94176,0.00287,3.85004
197,0.88762,0.00517,0.47126,0.95305,0.00286,3.89242
198,0.89536,0.00437,0.47318,0.95648,0.00307,3.93576
199,0.91692,0.00326,0.4746,0.94371,0.00302,3.97814
200,0.91799,0.00286,0.47653,0.93432,0.00318,4.02069
201,0.92159,0.00258,0.47839,0.92986,0.00318,4.06334
202,0.91824,0.0025,0.48051,0.93073,0.00323,4.10578
203,0.9005,0.00286,0.48239,0.9283,0.00152,4.14837
204,0.90492,0.00286,0.48533,0.92705,0.00157,4.19105
205,0.89957,0.00308,0.48812,0.92594,0.00155,4.23373
206,0.91077,0.00281,0.49053,0.92549,0.00167,4.27641
207,0.90934,0.00271,0.49258,0.92608,0.00164,4.31916
208,0.89679,0.00313,0.49512,0.93074,0.00152,4.36196
209,0.88984,0.00327,0.49689,0.95174,0.00151,4.4046
210,0.88199,0.00351,0.49949,0.96626,0.00147,4.44709
211,0.87837,0.00358,0.50191,0.97535,0.00144,4.48961
212,0.87926,0.0034,0.50386,0.98071,0.00151,4.53204
213,0.90044,0.00274,0.50606,0.98721,0.00148,4.57449
214,0.88581,0.00299,0.50837,0.98977,0.00153,4.61684
215,0.89412,0.00265,0.5104,0.99197,0.00151,4.65897
216,0.87199,0.00291,0.51231,0.99347,0.00158,4.70116
217,0.87314,0.00307,0.51552,0.99516,0.00157,4.7435
218,0.86076,0.0029,0.51702,0.99575,0.00161,4.78596
219,0.85949,0.00303,0.51933,0.99658,0.00159,4.82838
220,0.85935,0.00317,0.52104,0.99701,0.00152,4.87086
221,0.85251,0.00352,0.5225,0.99737,0.0015,4.91327
222,0.84951,0.00396,0.5255,0.9976,0.00149,4.95565
223,0.8443,0.00417,0.52739,0.99776,0.00148,4.99813
224,0.85332,0.00397,0.52921,0.99787,0.00147,5.04029
225,0.85163,0.00401,0.53115,0.99795,0.00146,5.08313
226,0.86068,0.00423,0.53298,0.99799,0.00141,5.12564
227,0.8657,0.00413,0.53544,0.99799,0.0014,5.16777
228,0.8884,0.00404,0.53732,0.99798,0.00135,5.2096
229,0.88892,0.00401,0.53967,0.99781,0.00137,5.25107
230,0.88785,0.00394,0.54151,0.99778,0.00138,5.29184
231,0.88821,0.00368,0.54365,0.99773,0.00138,5.33307
232,0.88224,0.00347,0.54538,0.99778,0.0014,5.37381
233,0.88367,0.00336,0.54721,0.99784,0.00139,5.41455
234,0.8784,0.00346,0.54888,0.99791,0.00136,5.45504
235,0.88093,0.00338,0.55143,0.99796,0.00135,5.49531
236,0.88137,0.00317,0.55308,0.99799,0.00135,5.53563
237,0.87161,0.00331,0.55488,0.99811,0.00134,5.57594
238,0.8539,0.00423,0.55678,0.99819,0.00133,5.61619
239,0.8456,0.00457,0.55886,0.99839,0.0013,5.65668
240,0.84938,0.00494,0.56064,0.99849,0.00128,5.69681
241,0.85191,0.0053,0.56227,0.99861,0.00127,5.7372
242,0.8625,0.00512,0.56354,0.99872,0.00126,5.77767
243,0.87159,0.0049,0.5649,0.99874,0.00128,5.81796
244,0.88069,0.00472,0.5662,0.99879,0.00136,5.85837
245,0.88114,0.00476,0.56774,0.99887,0.0015,5.89879
246,0.87729,0.00488,0.56954,0.99891,0.0029,5.93935
247,0.87874,0.00459,0.5713,0.99894,0.0031,5.97983
248,0.88834,0.00366,0.57363,0.999,0.00349,6.02007
249,0.90013,0.00312,0.57558,0.99909,0.00632,6.06043
250,0.90708,0.00248,0.57709,0.99913,0.00633,6.1006
251,0.90468,0.00214,0.5802,0.99919,0.00874,6.14064
252,0.90717,0.00204,0.5823,0.99918,0.00861,6.18092
253,0.90721,0.00203,0.58489,0.99924,0.00896,6.22138
254,0.90663,0.00202,0.58725,0.99923,0.00881,6.26213
255,0.91213,0.00189,0.58926,0.99921,0.00894,6.30271
256,0.92105,0.00154,0.59117,0.99919,0.00739,6.34345
257,0.9276,0.00157,0.59339,0.99915,0.00717,6.38426
258,0.93816,0.00144,0.59538,0.99904,0.00667,6.42461
259,0.9364,0.00146,0.59721,0.99894,0.00385,6.46633
260,0.93227,0.00147,0.60035,0.99884,0.00375,6.50741
261,0.93739,0.00133,0.60283,0.99879,0.00135,6.54895
262,0.93805,0.00126,0.6047,0.99875,0.00135,6.58999
263,0.93517,0.00127,0.60692,0.9987,0.00096,6.63182
264,0.93746,0.00115,0.60903,0.99858,0.00102,6.67289
265,0.92828,0.00117,0.61161,0.99843,0.00077,6.71393
266,0.93226,0.00115,0.61408,0.99836,0.00081,6.75475
267,0.93042,0.0012,0.61619,0.99811,0.00084,6.79578
268,0.92073,0.00145,0.61807,0.99805,0.00091,6.83717
269,0.92091,0.00152,0.62148,0.99803,0.00092,6.87828
270,0.91402,0.0018,0.62468,0.99808,0.00093,6.91956
271,0.90451,0.00203,0.62749,0.99805,0.00093,6.96053
272,0.89928,0.00203,0.62988,0.99807,0.00095,7.00152
273,0.88799,0.00239,0.63279,0.99811,0.00095,7.04288
274,0.87857,0.00271,0.63535,0.99825,0.00091,7.08434
275,0.88644,0.00266,0.63778,0.99841,0.00088,7.12569
276,0.88818,0.00267,0.64197,0.99857,0.0009,7.16708
277,0.89411,0.00255,0.6435,0.99889,0.00091,7.209
278,0.89939,0.00239,0.64517,0.99907,0.00086,7.25057
279,0.90436,0.00224,0.64822,0.9992,0.00085,7.29218
280,0.91691,0.0019,0.65068,0.99929,0.00085,7.33392
281,0.93051,0.00164,0.65276,0.99935,0.00084,7.37574
282,0.93262,0.00169,0.65468,0.9994,0.00084,7.41744
283,0.94544,0.00131,0.65734,0.99943,0.00084,7.45915
284,0.95583,0.00095,0.65915,0.99946,0.00085,7.5008
285,0.95521,0.00093,0.6619,0.99949,0.00085,7.54282
286,0.9518,0.00092,0.66422,0.99949,0.00088,7.58498
287,0.94868,0.00102,0.66657,0.99949,0.00087,7.62709
288,0.95076,0.00088,0.66941,0.99952,0.0009,7.66907
289,0.94868,0.00086,0.67232,0.99954,0.0009,7.7112
290,0.94666,0.00086,0.67519,0.99956,0.00091,7.75309
291,0.94638,0.00083,0.67659,0.9996,0.0009,7.7951
292,0.94855,0.00079,0.67871,0.99961,0.00092,7.83734
293,0.94874,0.00081,0.68098,0.99964,0.0009,7.87941
294,0.94872,0.00083,0.68401,0.99965,0.00092,7.92142
295,0.94854,0.00082,0.68719,0.99967,0.0009,7.96355
296,0.94971,0.00094,0.6899,0.9997,0.00092,8.00552
297,0.9496,0.00086,0.69198,0.99972,0.00094,8.04787
298,0.95055,0.00088,0.69503,0.99972,0.0009,8.09004
299,0.9519,0.00093,0.69837,0.99973,0.00092,8.13238
300,0.95272,0.00096,0.70042,0.99972,0.00088,8.17456


==> data/campaign_diag_critic_miniswe.csv <==
step,ppo_ev,ppo_loss,ppo_ef,joint_ppo_ev,joint_ppo_loss,joint_ppo_ef
0,-3.37187,2.59183,nan,nan,nan,nan
1,-2.99488,2.19149,nan,-2.26543,1.49054,nan
2,-2.67199,1.88498,nan,-2.33043,1.26851,nan
3,-2.33648,1.65217,nan,-2.20616,1.10232,nan
4,-2.05808,1.46916,nan,-1.91712,0.97295,nan
5,-1.83019,1.32235,nan,-1.93838,0.86862,nan
6,-1.31251,0.64938,nan,-1.76923,0.78408,nan
7,-0.82366,0.37789,nan,-1.25102,0.37061,nan
8,-0.54261,0.1572,nan,-0.93852,0.20742,nan
9,-0.37034,0.06729,nan,-0.77804,0.13261,nan
10,0.05917,0.02713,0.14835,-0.59686,0.08051,0.22676
11,0.20841,0.00823,0.30204,-0.39024,0.05784,0.47125
12,0.33269,0.00382,0.4593,-0.03622,0.04608,0.72443
13,0.35532,0.00193,0.55774,0.20026,0.03895,0.9603
14,0.38972,0.00151,0.6637,0.28043,0.03476,1.17599
15,0.44085,0.00143,0.74512,0.58769,0.035,1.44298
16,0.39829,0.00138,0.87752,0.70922,0.03468,1.73422
17,0.39533,0.00129,0.98893,0.83237,0.03417,2.01659
18,0.33956,0.00126,1.11563,0.9232,0.04564,2.35128
19,0.32845,0.00112,1.24064,0.93622,0.04137,2.76375
20,0.31032,0.00104,1.36151,0.94155,0.03976,3.05007
21,0.3198,0.00096,1.48209,0.95179,0.06426,3.35491
22,0.28828,0.0009,1.62073,0.96062,0.06087,3.71472
23,0.27674,0.00069,1.7685,0.96845,0.0609,4.08052
24,0.24599,0.00066,1.92877,0.9759,0.05917,4.43946
25,0.22763,0.00066,2.05012,0.9784,0.05806,4.81648
26,0.27435,0.00052,2.15993,0.9806,0.05679,5.20118
27,0.27602,0.00054,2.235,0.98186,0.05559,5.64093
28,0.27529,0.00054,2.30256,0.98414,0.04451,6.03994
29,0.1976,0.00054,2.37195,0.9842,0.04306,6.42541
30,0.04181,0.00059,2.43096,0.98359,0.04451,6.84368
31,0.01805,0.00073,2.49969,0.98359,0.01608,7.26897
32,-0.05453,0.00068,2.54098,0.98501,0.01612,7.73583
33,-0.05225,0.00055,2.5866,0.98564,0.01332,8.20123
34,-0.06086,0.00056,2.64041,0.98647,0.017,8.69646
35,-0.10773,0.00057,2.69586,0.98616,0.01607,9.30983
36,-0.19573,0.00058,2.74185,0.98564,0.01717,9.94333
37,-0.16908,0.00061,2.79668,0.98532,0.01689,10.56898
38,-0.17351,0.00054,2.86557,0.98507,0.01814,11.21638
39,-0.09879,0.00053,2.91652,nan,nan,nan
40,0.06036,0.00052,2.97712,nan,nan,nan
41,0.05885,0.00046,3.05671,nan,nan,nan
42,0.15903,0.00043,3.13136,nan,nan,nan
43,0.09461,0.00044,3.21262,nan,nan,nan
44,0.10106,0.00047,3.28558,nan,nan,nan
45,-0.00254,0.00044,3.35679,nan,nan,nan
46,-0.00589,0.00045,3.43347,nan,nan,nan
47,0.02111,0.00041,3.51959,nan,nan,nan
48,0.05602,0.00042,3.58064,nan,nan,nan
49,0.04953,0.00045,3.63632,nan,nan,nan
50,0.05887,0.0005,3.73216,nan,nan,nan
51,0.06487,0.00056,3.91637,nan,nan,nan
52,0.06862,0.00059,4.05983,nan,nan,nan
53,0.14028,0.00059,4.25098,nan,nan,nan
54,0.15332,0.00052,4.50167,nan,nan,nan
55,0.24481,0.00059,4.76209,nan,nan,nan
56,0.33506,0.00068,4.83362,nan,nan,nan
57,0.25359,0.00069,4.89608,nan,nan,nan
58,0.1269,0.0007,4.97337,nan,nan,nan
59,0.06904,0.00075,5.04342,nan,nan,nan
60,-0.02314,0.0007,5.10669,nan,nan,nan
61,-0.02325,0.00062,5.15011,nan,nan,nan
62,-0.02966,0.00066,5.18931,nan,nan,nan
63,-0.07785,0.00067,5.24254,nan,nan,nan
64,-0.13209,0.00068,5.288,nan,nan,nan
65,-0.13997,0.0006,5.32907,nan,nan,nan
66,-0.19677,0.0005,5.37674,nan,nan,nan
67,-0.12281,0.00056,5.42284,nan,nan,nan
68,-0.04167,0.00058,5.46413,nan,nan,nan
69,0.0437,0.00056,5.50815,nan,nan,nan
70,0.0563,0.00051,5.5534,nan,nan,nan
71,-0.04876,0.00044,5.59357,nan,nan,nan
72,-0.08892,0.00033,5.63679,nan,nan,nan
73,0.01139,0.00034,5.68915,nan,nan,nan
74,0.11288,0.00037,5.73592,nan,nan,nan
75,0.21044,0.00061,5.77678,nan,nan,nan
76,0.22377,0.00068,5.81963,nan,nan,nan
77,0.1517,0.00059,5.88289,nan,nan,nan
78,0.21916,0.00061,5.93208,nan,nan,nan
79,0.1263,0.0006,5.97532,nan,nan,nan
80,0.17992,0.00062,6.0199,nan,nan,nan
81,0.24264,0.00068,6.07305,nan,nan,nan
82,0.2777,0.00072,6.11354,nan,nan,nan
83,0.28354,0.0007,6.15479,nan,nan,nan
84,0.2987,0.00066,6.19991,nan,nan,nan
85,0.15572,0.00041,6.24426,nan,nan,nan
86,0.10701,0.00034,6.2872,nan,nan,nan
87,0.11002,0.00033,6.32888,nan,nan,nan
88,0.06537,0.00031,6.37824,nan,nan,nan
89,0.19592,0.00028,6.43506,nan,nan,nan
90,0.27423,0.00024,6.48034,nan,nan,nan
91,0.27564,0.00019,6.52142,nan,nan,nan
92,0.33493,0.00017,6.56323,nan,nan,nan
93,0.21814,0.00016,6.60712,nan,nan,nan
94,0.07476,0.00016,6.65181,nan,nan,nan
95,0.06519,0.00017,6.68691,nan,nan,nan
96,0.09232,0.00016,6.73036,nan,nan,nan
97,0.18467,0.00019,6.77869,nan,nan,nan
98,0.27021,0.00016,6.8191,nan,nan,nan
99,0.20682,0.00014,6.86191,nan,nan,nan
100,0.12857,0.00015,6.90578,nan,nan,nan
101,0.23723,0.00015,6.94578,nan,nan,nan
102,0.19727,0.00014,6.98692,nan,nan,nan
103,0.1859,0.00014,7.02813,nan,nan,nan
104,0.30527,0.00013,7.06885,nan,nan,nan
105,0.34661,0.00016,7.10642,nan,nan,nan
106,0.45492,0.00016,7.15111,nan,nan,nan
107,0.40937,0.00013,7.18916,nan,nan,nan
108,0.30463,0.00015,7.22951,nan,nan,nan
109,0.37543,0.00016,7.2591,nan,nan,nan
110,0.43908,0.00019,7.28989,nan,nan,nan
111,0.30293,0.00018,7.31696,nan,nan,nan
112,0.26161,0.00018,7.34697,nan,nan,nan
113,0.31039,0.00018,7.37682,nan,nan,nan
114,0.22931,0.00019,7.40691,nan,nan,nan
115,0.35389,0.00016,7.4337,nan,nan,nan
116,0.24549,0.00017,7.46559,nan,nan,nan
117,0.3228,0.00017,7.49615,nan,nan,nan
118,0.33803,0.00015,7.52632,nan,nan,nan
119,0.25871,0.00015,7.55568,nan,nan,nan
120,0.18962,0.00012,7.58623,nan,nan,nan
121,0.26714,0.00011,7.6151,nan,nan,nan
122,0.26122,0.0001,7.64883,nan,nan,nan
123,0.21576,9e-05,7.67682,nan,nan,nan
124,0.32315,0.0001,7.70781,nan,nan,nan
125,0.24953,0.0001,7.73779,nan,nan,nan
126,0.33444,0.00011,7.76667,nan,nan,nan
127,0.27163,0.0001,7.80036,nan,nan,nan
128,0.30124,0.0001,7.8312,nan,nan,nan
129,0.29269,0.00012,7.86044,nan,nan,nan
130,0.26567,0.00013,7.88902,nan,nan,nan
131,0.23186,0.00014,7.91672,nan,nan,nan
132,0.31593,0.00016,7.94461,nan,nan,nan
133,0.40668,0.00018,7.97567,nan,nan,nan
134,0.40242,0.00018,8.0032,nan,nan,nan
135,0.37453,0.0002,8.04065,nan,nan,nan
136,0.26333,0.00017,8.06875,nan,nan,nan
137,0.23851,0.00017,8.10155,nan,nan,nan
138,0.19951,0.0002,8.13113,nan,nan,nan
139,0.28247,0.00019,8.15838,nan,nan,nan
140,0.39431,0.00019,8.18617,nan,nan,nan
141,0.33386,0.00019,8.21795,nan,nan,nan
142,0.24774,0.00019,8.24977,nan,nan,nan
143,0.30117,0.0002,8.27888,nan,nan,nan
144,0.30625,0.00019,8.30889,nan,nan,nan
145,0.21692,0.00018,8.33794,nan,nan,nan
146,0.20889,0.00019,8.36681,nan,nan,nan
147,0.2065,0.00021,8.39926,nan,nan,nan
148,0.30287,0.00019,8.42758,nan,nan,nan
149,0.16073,0.00017,8.45872,nan,nan,nan
150,0.10281,0.00015,8.4902,nan,nan,nan
151,0.13877,0.00014,8.51838,nan,nan,nan
152,0.13453,0.00013,8.55115,nan,nan,nan
153,0.13389,0.00011,8.5814,nan,nan,nan
154,0.13168,0.0001,8.6134,nan,nan,nan
155,0.22422,0.00012,8.64305,nan,nan,nan
156,0.27136,0.00012,8.67324,nan,nan,nan
157,0.36187,0.0001,8.70503,nan,nan,nan
158,0.25799,0.00011,8.73603,nan,nan,nan
159,0.34805,0.00011,8.76427,nan,nan,nan
160,0.35459,0.00011,8.7968,nan,nan,nan
161,0.37369,0.00015,8.82486,nan,nan,nan
162,0.46746,0.00015,8.85465,nan,nan,nan
163,0.43011,0.00014,8.88743,nan,nan,nan
164,0.3825,0.00014,8.91782,nan,nan,nan
165,0.48147,0.00013,8.94758,nan,nan,nan
166,0.48259,0.00015,8.97778,nan,nan,nan
167,0.47461,0.00017,9.00781,nan,nan,nan
168,0.50793,0.00014,9.03641,nan,nan,nan
169,0.56899,0.00015,9.06857,nan,nan,nan
170,0.61676,0.00016,9.09747,nan,nan,nan
171,0.69248,0.00011,9.12717,nan,nan,nan
172,0.65993,0.00011,9.15422,nan,nan,nan
173,0.60152,0.00012,9.1829,nan,nan,nan
174,0.59611,0.00013,9.21357,nan,nan,nan
175,0.49622,0.00012,9.24215,nan,nan,nan
176,0.4941,0.00013,9.27032,nan,nan,nan
177,0.42693,0.00011,9.30267,nan,nan,nan
178,0.49628,0.00013,9.33619,nan,nan,nan
179,0.49777,0.00014,9.36866,nan,nan,nan
180,0.50191,0.00014,9.40133,nan,nan,nan
181,0.44521,0.00015,9.43228,nan,nan,nan
182,0.38349,0.00017,9.45936,nan,nan,nan
183,0.3809,0.00017,9.48651,nan,nan,nan
184,0.34373,0.00017,9.5179,nan,nan,nan
185,0.3538,0.00016,9.54606,nan,nan,nan
186,0.35143,0.00016,9.579,nan,nan,nan
187,0.40974,0.00019,9.61015,nan,nan,nan
188,0.327,0.00017,9.64201,nan,nan,nan
189,0.23055,0.00016,9.6753,nan,nan,nan
190,0.173,0.00016,9.70254,nan,nan,nan
191,0.24666,0.00018,9.73195,nan,nan,nan
192,0.24435,0.00019,9.76471,nan,nan,nan
193,0.28708,0.00018,9.79524,nan,nan,nan
194,0.35132,0.00017,9.8257,nan,nan,nan
195,0.44099,0.00018,9.85322,nan,nan,nan
196,0.54018,0.00017,9.8802,nan,nan,nan
197,0.44601,0.00013,9.90808,nan,nan,nan
198,0.38186,0.00012,9.9366,nan,nan,nan
199,0.48077,0.00011,9.97006,nan,nan,nan
200,0.44724,0.00011,10.00065,nan,nan,nan
201,0.3828,8e-05,10.03519,nan,nan,nan
202,0.28118,6e-05,10.06763,nan,nan,nan
203,0.31043,6e-05,10.1021,nan,nan,nan
204,0.3408,5e-05,10.13597,nan,nan,nan
205,0.34094,5e-05,10.17291,nan,nan,nan
206,0.3407,6e-05,10.20777,nan,nan,nan
207,0.45169,6e-05,10.23606,nan,nan,nan
208,0.50859,9e-05,10.26629,nan,nan,nan
209,0.41254,0.0001,10.29458,nan,nan,nan
210,0.39252,0.0001,10.32509,nan,nan,nan
211,0.35585,9e-05,10.35701,nan,nan,nan
212,0.46464,9e-05,10.38774,nan,nan,nan
213,0.49173,9e-05,10.42401,nan,nan,nan
214,0.42907,9e-05,10.45133,nan,nan,nan
215,0.42916,0.0001,10.47921,nan,nan,nan
216,0.33701,9e-05,10.50735,nan,nan,nan
217,0.26784,9e-05,10.5354,nan,nan,nan
218,0.30072,6e-05,10.56299,nan,nan,nan
219,0.39718,5e-05,10.59526,nan,nan,nan
220,0.40817,6e-05,10.62329,nan,nan,nan
221,0.45659,6e-05,10.65002,nan,nan,nan
222,0.53839,8e-05,10.67826,nan,nan,nan
223,0.53845,7e-05,10.70997,nan,nan,nan
224,0.60176,7e-05,10.7386,nan,nan,nan
225,0.60169,6e-05,10.7686,nan,nan,nan
226,0.61985,6e-05,10.79666,nan,nan,nan
227,0.6893,6e-05,10.82739,nan,nan,nan
228,0.74691,7e-05,10.85853,nan,nan,nan
229,0.65433,9e-05,10.88733,nan,nan,nan
230,0.6269,7e-05,10.91653,nan,nan,nan
231,0.53071,8e-05,10.94506,nan,nan,nan
232,0.45494,6e-05,10.97428,nan,nan,nan
233,0.33351,6e-05,11.00127,nan,nan,nan
234,0.33332,7e-05,11.03178,nan,nan,nan
235,0.20636,7e-05,11.069,nan,nan,nan
236,0.28076,8e-05,11.09843,nan,nan,nan
237,0.18917,8e-05,11.12704,nan,nan,nan
238,0.12508,7e-05,11.15927,nan,nan,nan
239,0.2178,5e-05,11.19459,nan,nan,nan
240,0.34563,5e-05,11.22315,nan,nan,nan
241,0.40728,6e-05,11.25452,nan,nan,nan
242,0.4917,7e-05,11.28939,nan,nan,nan
243,0.51885,8e-05,11.31851,nan,nan,nan
244,0.47911,8e-05,11.34813,nan,nan,nan
245,0.50384,9e-05,11.37819,nan,nan,nan
246,0.46047,9e-05,11.41258,nan,nan,nan
247,0.51884,9e-05,11.44168,nan,nan,nan
248,0.4582,0.0001,11.47077,nan,nan,nan
249,0.41795,0.0001,11.5011,nan,nan,nan
250,0.32332,0.00011,11.53329,nan,nan,nan
251,0.28709,0.00011,11.56592,nan,nan,nan
252,0.1965,0.00011,11.59568,nan,nan,nan
253,0.26374,0.0001,11.63072,nan,nan,nan
254,0.30357,0.0001,11.66048,nan,nan,nan
255,0.34675,8e-05,11.69397,nan,nan,nan
256,0.39034,8e-05,11.73111,nan,nan,nan
257,0.39158,7e-05,11.7614,nan,nan,nan
258,0.48579,6e-05,11.79062,nan,nan,nan
259,0.49925,6e-05,11.81775,nan,nan,nan
260,0.58977,5e-05,11.8461,nan,nan,nan
261,0.57373,5e-05,11.87493,nan,nan,nan
262,0.63389,3e-05,11.9028,nan,nan,nan
263,0.57471,3e-05,11.93637,nan,nan,nan
264,0.57478,3e-05,11.96696,nan,nan,nan
265,0.63374,3e-05,12.00306,nan,nan,nan
266,0.57166,3e-05,12.03633,nan,nan,nan
267,0.49832,3e-05,12.06517,nan,nan,nan
268,0.49854,3e-05,12.09508,nan,nan,nan
269,0.47176,3e-05,12.12376,nan,nan,nan
270,0.47607,2e-05,12.15336,nan,nan,nan
271,0.62435,3e-05,12.18105,nan,nan,nan
272,0.60322,3e-05,12.21246,nan,nan,nan
273,0.69006,3e-05,12.24541,nan,nan,nan
274,0.60104,4e-05,12.27203,nan,nan,nan
275,0.59688,6e-05,12.30192,nan,nan,nan
276,0.65878,6e-05,12.33579,nan,nan,nan
277,0.67961,6e-05,12.36285,nan,nan,nan
278,0.63337,6e-05,12.39382,nan,nan,nan
279,0.60721,6e-05,12.42653,nan,nan,nan
280,0.60694,7e-05,12.45714,nan,nan,nan
281,0.4992,6e-05,12.48707,nan,nan,nan
282,0.49135,6e-05,12.51533,nan,nan,nan
283,0.40167,5e-05,12.54362,nan,nan,nan
284,0.39163,5e-05,12.57302,nan,nan,nan
285,0.30525,3e-05,12.60382,nan,nan,nan
286,0.22835,3e-05,12.6359,nan,nan,nan
287,0.23791,3e-05,12.66437,nan,nan,nan
288,0.2452,4e-05,12.69259,nan,nan,nan
289,0.25278,4e-05,12.72097,nan,nan,nan


==> data/campaign_flops_appworld_ace_rl.csv <==
step,train_step,ace_rl,ace_rl_ci
0.0,0,0.245614,0.057521
0.174517,10,0.298246,0.061134
0.351787,20,0.263158,0.058844
0.523089,30,0.245614,0.057521
0.729166,40,0.315789,0.062115
0.928827,50,0.298246,0.061134
1.131796,60,0.350877,0.063774
1.355752,70,0.403509,0.065559
1.629091,80,0.421053,0.065977
1.939405,90,0.45614,0.066558
2.226073,100,0.421053,0.065977
2.529147,110,0.45614,0.066558
2.814162,120,0.473684,0.066723
3.082154,130,0.473684,0.066723
3.345881,140,0.45614,0.066558
3.63672,150,0.473684,0.066723
3.952405,160,0.438596,0.06631
4.332416,170,0.45614,0.066558
4.672695,180,0.473684,0.066723
5.066331,190,0.45614,0.066558
5.393306,200,0.473684,0.066723
5.75412,210,0.508772,0.066805
6.143133,220,0.508772,0.066805
6.544684,230,0.526316,0.066723
6.928336,240,0.526316,0.066723
7.307045,250,0.473684,0.066723
7.678941,260,0.54386,0.066558
8.025915,270,0.614035,0.065054
8.394811,280,0.54386,0.066558
8.787961,290,0.54386,0.066558
9.172583,300,0.649123,0.063774
9.585575,310,0.578947,0.065977
10.024698,320,0.649123,0.063774
10.423441,330,0.684211,0.062115
10.824656,340,0.578947,0.065977
11.243089,350,0.649123,0.063774
11.636997,360,0.596491,0.065559
12.034914,370,0.666667,0.062994
12.488244,380,0.614035,0.065054
12.887208,390,0.666667,0.062994
13.316523,400,0.631579,0.06446
13.737207,410,0.666667,0.062994
14.142923,420,0.666667,0.062994
14.612121,430,0.684211,0.062115
14.995014,440,0.666667,0.062994
15.448121,450,0.666667,0.062994
15.942033,460,0.701754,0.061134
16.403738,470,0.684211,0.062115
16.795055,480,0.701754,0.061134
17.146523,490,0.701754,0.061134
17.504867,500,0.666667,0.062994


==> data/campaign_flops_appworld_delayed_joint.csv <==
step,train_step,delayed_joint,delayed_joint_ci
0.0,0,0.245614,0.057521
0.285917,10,0.245614,0.057521
0.595814,20,0.315789,0.062115
0.875874,30,0.263158,0.058844
1.133269,40,0.263158,0.058844
1.451461,50,0.245614,0.057521
1.801374,60,0.298246,0.061134
2.095501,70,0.315789,0.062115
2.401739,80,0.350877,0.063774
2.692629,90,0.263158,0.058844
2.978741,100,0.333333,0.062994
3.281173,110,0.333333,0.062994
3.599985,120,0.368421,0.06446
3.919245,130,0.298246,0.061134
4.213003,140,0.315789,0.062115
4.558615,150,0.263158,0.058844
4.889697,160,0.333333,0.062994
5.220062,170,0.333333,0.062994
5.567958,180,0.350877,0.063774
6.111891,190,0.385965,0.065054
6.659358,200,0.438596,0.06631
7.228866,210,0.508772,0.066805
7.768866,220,0.45614,0.066558
8.257012,230,0.473684,0.066723
8.746724,240,0.473684,0.066723
9.265873,250,0.491228,0.066805
9.758417,260,0.508772,0.066805
10.249042,270,0.526316,0.066723
10.716383,280,0.491228,0.066805
11.210376,290,0.508772,0.066805
11.681269,300,0.561404,0.06631
12.143284,310,0.491228,0.066805
12.556774,320,0.54386,0.066558
13.005582,330,0.526316,0.066723
13.450385,340,0.526316,0.066723
13.918821,350,0.54386,0.066558
14.354108,360,0.596491,0.065559
14.814146,370,0.54386,0.066558
15.176707,380,0.578947,0.065977
15.559338,390,0.54386,0.066558
15.953467,400,0.596491,0.065559
16.394999,410,0.508772,0.066805
16.834066,420,0.614035,0.065054
17.275525,430,0.614035,0.065054
17.655933,440,0.526316,0.066723
18.08539,450,0.596491,0.065559
18.479358,460,0.561404,0.06631
18.825806,470,0.561404,0.06631
19.242694,480,0.526316,0.066723
19.603591,490,0.596491,0.065559
19.975226,500,0.578947,0.065977


==> data/campaign_flops_appworld_erl.csv <==
step,train_step,erl,erl_ci
0.0,0,0.251566,0.052009
0.811519,10,0.292293,0.053839
1.653065,20,0.363409,0.0571
2.631324,30,0.378133,0.058755
3.613392,40,0.408208,0.057778
4.628913,50,0.444236,0.055797
5.755146,60,0.377506,0.05826
6.878477,70,0.438596,0.060807
8.050344,80,0.443922,0.059282
9.201515,90,0.391917,0.058238
10.400622,100,0.463346,0.058363
11.519976,110,0.402569,0.059522
12.63406,120,0.418233,0.059023
13.780182,130,0.413221,0.057409
14.873791,140,0.401316,0.057526
15.999836,150,0.401629,0.056718
17.185853,160,0.421366,0.057291
18.366977,170,0.443609,0.058856
19.565527,180,0.393797,0.059241
20.785236,190,0.418546,0.057796
21.987974,200,0.431391,0.05706
23.130016,210,0.468045,0.056897
24.287101,220,0.465852,0.058529
25.476719,230,0.429198,0.058629
26.582047,240,0.442356,0.058225
27.703228,250,0.475251,0.059486
28.879593,260,0.425125,0.057537
30.061385,270,0.423246,0.057228
31.231006,280,0.439223,0.057458
32.361819,290,0.463972,0.059606
33.629981,300,0.460213,0.056671
34.941666,310,0.422619,0.058593
36.188002,320,0.421366,0.054959
37.484498,330,0.43515,0.055234
39.930176,350,0.422619,0.05872
41.1897,360,0.455201,0.056531
42.449912,370,0.446115,0.055792
43.9537,380,0.43703,0.058499
45.389925,390,0.41416,0.056691
46.862573,400,0.386905,0.055176
48.371339,410,0.401003,0.05456
49.647278,420,0.359962,0.056402
51.032587,430,0.330827,0.056107
52.529793,440,0.286967,0.046688
54.182639,450,0.247494,0.043308
55.638758,460,0.350564,0.051013
57.075933,470,0.357456,0.056325
58.501367,480,0.419173,0.05741
61.642328,500,0.372807,0.056952


==> data/campaign_flops_appworld_grpo.csv <==
step,train_step,grpo,grpo_ci
0.0,0,0.251566,0.052009
0.209158,10,0.288221,0.051782
0.448083,20,0.272243,0.055752
0.702645,30,0.357456,0.058681
0.976748,40,0.389098,0.05968
1.251546,50,0.357456,0.06004
1.508968,60,0.389098,0.060182
1.77589,70,0.425752,0.06098
2.052275,80,0.43985,0.059471
2.339274,90,0.410401,0.060324
2.5983,100,0.451754,0.062605
2.817326,110,0.461466,0.061484
3.170018,120,0.412594,0.061379
3.515163,130,0.442043,0.061288
3.766677,140,0.449875,0.060145
4.052791,150,0.445802,0.060987
4.344002,160,0.446115,0.060829
4.637625,170,0.474311,0.059698
4.994711,180,0.426692,0.060179
5.268625,190,0.454261,0.060239
5.57324,200,0.493108,0.058382
5.918804,210,0.478697,0.057123
6.225431,220,0.509712,0.060759
6.524507,230,0.505326,0.058417
6.822933,240,0.54198,0.057674
7.124876,250,0.544173,0.05903
7.409756,260,0.546366,0.059394
7.698104,270,0.553885,0.057572
7.952119,280,0.546992,0.057886
8.247765,290,0.573308,0.058353
8.504601,300,0.593358,0.055832
8.785498,310,0.632519,0.053744
9.078593,320,0.576441,0.060036
9.39377,330,0.620301,0.056855
9.656229,340,0.572682,0.05952
9.990869,350,0.60401,0.05905
10.273286,360,0.599937,0.057202
10.558793,370,0.588972,0.059117
10.851745,380,0.58396,0.061369
11.15322,390,0.573622,0.062106
11.449906,400,0.592732,0.059167
11.761944,410,0.586153,0.060624
12.052612,420,0.5849,0.060902
12.386424,430,0.553885,0.060996
12.674891,440,0.582393,0.058572
12.989971,450,0.602757,0.058286
13.274697,460,0.625,0.060494
13.569255,470,0.624373,0.060181
13.864904,480,0.644424,0.057365
14.14661,490,0.604637,0.061122
14.425059,500,0.688283,0.057653
14.700507,510,0.698308,0.055959
14.963485,520,0.663847,0.058697


==> data/campaign_flops_appworld_grpo_rsi.csv <==
step,train_step,grpo_rsi,grpo_rsi_ci
0.0,0,0.245614,0.057521
0.209158,10,0.263158,0.058844
0.448083,20,0.333333,0.062994
0.702645,30,0.263158,0.058844
0.976748,40,0.280702,0.060046
1.251546,50,0.298246,0.061134
1.508968,60,0.350877,0.063774
1.77589,70,0.263158,0.058844
2.052275,80,0.298246,0.061134
2.339274,90,0.333333,0.062994
2.5983,100,0.315789,0.062115
2.817326,110,0.385965,0.065054
3.170018,120,0.350877,0.063774
3.515163,130,0.350877,0.063774
3.766677,140,0.315789,0.062115
4.052791,150,0.333333,0.062994
4.344002,160,0.333333,0.062994
4.637625,170,0.438596,0.06631
4.994711,180,0.333333,0.062994
5.268625,190,0.403509,0.065559
5.57324,200,0.508772,0.066805
5.918804,210,0.385965,0.065054
6.225431,220,0.385965,0.065054
6.524507,230,0.421053,0.065977
6.822933,240,0.403509,0.065559
7.124876,250,0.473684,0.066723
7.409756,260,0.438596,0.06631
7.698104,270,0.350877,0.063774
7.952119,280,0.421053,0.065977
8.247765,290,0.403509,0.065559
8.504601,300,0.508772,0.066805
8.785498,310,0.491228,0.066805
9.078593,320,0.473684,0.066723
9.39377,330,0.45614,0.066558
9.656229,340,0.421053,0.065977
9.990869,350,0.526316,0.066723
10.273286,360,0.561404,0.06631
10.558793,370,0.508772,0.066805
10.851745,380,0.508772,0.066805
11.15322,390,0.491228,0.066805
11.449906,400,0.596491,0.065559
11.761944,410,0.578947,0.065977
12.052612,420,0.561404,0.06631
12.386424,430,0.508772,0.066805
12.674891,440,0.526316,0.066723
12.989971,450,0.561404,0.06631
13.274697,460,0.526316,0.066723
13.569255,470,0.596491,0.065559
13.864904,480,0.666667,0.062994
14.14661,490,0.578947,0.065977
14.425059,500,0.684211,0.062115
14.700507,510,0.614035,0.065054
14.963485,520,0.719298,0.060046


==> data/campaign_flops_appworld_joint_ppo.csv <==
step,train_step,joint_ppo,joint_ppo_ci
0.0,0,0.245614,0.057521
0.09825,10,0.210526,0.054479
1.371757,20,0.087719,0.037802
3.413708,30,0.0,0.0
6.473993,40,0.0,0.0
12.569803,50,0.0,0.0
18.871553,60,0.0,0.0


==> data/campaign_flops_appworld_ppo.csv <==
step,train_step,ppo,ppo_ci
0.0,0,0.251566,0.052009
0.060092,10,0.319236,0.052561
0.513877,20,0.262531,0.055443
0.99269,30,0.232143,0.052597
1.456017,40,0.218985,0.050332
1.917785,50,0.217732,0.050859
2.400638,60,0.266291,0.05331
2.870327,70,0.24812,0.052805
3.341445,80,0.219298,0.050418
3.811343,90,0.235902,0.049003
4.297249,100,0.233083,0.048888
4.746337,110,0.178258,0.044203
5.205814,120,0.199248,0.045474
5.647476,130,0.18515,0.046309
6.103975,140,0.158835,0.041749
6.546289,150,0.161967,0.044875
7.005173,160,0.133459,0.041009
7.461508,170,0.107769,0.037836
7.927725,180,0.14411,0.042273
8.38813,190,0.111216,0.037151
8.833766,200,0.12406,0.039422
9.283618,210,0.095238,0.037548
9.730174,220,0.118108,0.041323
10.198726,230,0.094925,0.035074
10.661376,240,0.105576,0.033373
11.110674,250,0.088972,0.030759
11.558824,260,0.092105,0.031905
11.991464,270,0.083647,0.030687
12.413607,280,0.099937,0.034035
12.82871,290,0.112469,0.035036
13.24215,300,0.10589,0.035059


==> data/campaign_flops_mastermind_ace_rl.csv <==
step,train_step,ace_rl,ace_rl_ci
0.0,0,0.526833,0.015531
0.085271,10,0.65775,0.012699
0.177895,20,0.69625,0.013811
0.270068,30,0.697667,0.011172
0.362286,40,0.73175,0.011504
0.455302,50,0.73825,0.012165
0.547073,60,0.752333,0.012736
0.637346,70,0.74875,0.013767
0.729476,80,0.749417,0.011732
0.821536,90,0.739083,0.013624
0.913125,100,0.740833,0.010975
1.004712,110,0.759167,0.013242
1.097203,120,0.749667,0.012485
1.189164,130,0.7495,0.011501
1.280744,140,0.7385,0.011887
1.37195,150,0.7475,0.013206
1.464768,160,0.75075,0.012614
1.556105,170,0.751917,0.01359
1.648026,180,0.756917,0.012014
1.741011,190,0.727667,0.012799
1.83341,200,0.77525,0.013789
1.925772,210,0.771,0.013701
2.016895,220,0.764167,0.014001
2.109742,230,0.740083,0.01283
2.203721,240,0.754083,0.013797
2.298387,250,0.754333,0.013165
2.394097,260,0.748917,0.012593
2.491556,270,0.7315,0.012065
2.597066,280,0.751167,0.014867
2.733211,290,0.731,0.012339
2.834185,300,0.744083,0.01366


==> data/campaign_flops_mastermind_delayed_joint.csv <==
step,train_step,delayed_joint,delayed_joint_ci
0.0,0,0.526833,0.015531
0.114141,10,0.678167,0.012904
0.227881,20,0.684917,0.011834
0.341621,30,0.694333,0.011605
0.455729,40,0.724917,0.012003
0.569776,50,0.747167,0.013371
0.684939,60,0.751583,0.01299
0.79762,70,0.74675,0.013645
0.910616,80,0.749333,0.01268
1.024148,90,0.743667,0.012433
1.139853,100,0.740833,0.012398
1.253444,110,0.742583,0.014353
1.366349,120,0.729667,0.012539
1.480099,130,0.76775,0.013559
1.592288,140,0.72375,0.012059
1.704228,150,0.760083,0.014328
1.81728,160,0.743167,0.012378
1.931098,170,0.758917,0.013562
2.044537,180,0.75325,0.011927
2.17149,190,0.766167,0.013409
2.313513,200,0.736333,0.011779
2.457875,210,0.755083,0.012752
2.57212,220,0.771167,0.013867
2.685187,230,0.757667,0.012725
2.798969,240,0.737083,0.012499
2.912094,250,0.751167,0.012196
3.025838,260,0.745333,0.012388
3.138627,270,0.7605,0.011774
3.258976,280,0.749083,0.011809
3.432741,290,0.7515,0.013353
3.619897,300,0.737333,0.013014


==> data/campaign_flops_mastermind_erl.csv <==
step,train_step,erl,erl_ci
0.0,0,0.431516,0.013934
0.140507,10,0.500409,0.012834
0.332727,20,0.538658,0.011987
0.551837,30,0.581323,0.010878
0.775412,40,0.61057,0.011119
1.002041,50,0.639552,0.010556
1.224902,60,0.645813,0.010373
1.439305,70,0.625272,0.010413
1.646979,80,0.614824,0.00979
1.866724,90,0.593232,0.010305
2.09629,100,0.576351,0.012494
2.322869,110,0.550298,0.011813
2.49663,120,0.517421,0.011252
2.63778,130,0.532097,0.011018
2.807013,140,0.529079,0.010951
2.971252,150,0.512415,0.010089
3.133872,160,0.516896,0.010335
3.290581,170,0.51954,0.010691
3.435274,180,0.551545,0.010423
3.577835,190,0.545838,0.008781
3.730357,200,0.532124,0.008771
3.87048,210,0.508333,0.008986
3.997713,220,0.501323,0.009347
4.12542,230,0.514716,0.008997
4.253116,240,0.51117,0.009029
4.377115,250,0.501765,0.009864
4.507227,260,0.497836,0.009436
4.637707,270,0.492637,0.009815
4.765864,280,0.489536,0.010129
4.894344,290,0.494588,0.0098
5.019197,300,0.500874,0.010215


==> data/campaign_flops_mastermind_grpo.csv <==
step,train_step,grpo,grpo_ci
0.0,0,0.431516,0.013934
0.07611,10,0.521618,0.011741
0.159415,20,0.617086,0.009666
0.24547,30,0.660472,0.01006
0.335731,40,0.678085,0.010545
0.428126,50,0.682586,0.010696
0.518142,60,0.691792,0.011355
0.603619,70,0.696013,0.011324
0.682578,80,0.690003,0.010621
0.762474,90,0.692445,0.010349
0.840585,100,0.706868,0.011058
0.918313,110,0.705807,0.00922
0.996248,120,0.715978,0.009186
1.072662,130,0.708908,0.010286
1.153819,140,0.714315,0.009075
1.234455,150,0.717729,0.008788
1.308034,160,0.713926,0.009962
1.382108,170,0.69375,0.009496
1.458138,180,0.690668,0.009622
1.533878,190,0.678424,0.009608
1.60703,200,0.683613,0.009998
1.681776,210,0.687771,0.010366
1.758897,220,0.686335,0.010423
1.835732,230,0.664503,0.009554
1.909993,240,0.661509,0.010548
1.983109,250,0.666527,0.010006
2.057532,260,0.677549,0.010366
2.135848,270,0.679935,0.009266
2.211599,280,0.691808,0.009903
2.285457,290,0.70049,0.00991
2.357565,300,0.683869,0.009325


==> data/campaign_flops_mastermind_grpo_rsi.csv <==
step,train_step,grpo_rsi,grpo_rsi_ci
0.0,0,0.526833,0.015531
0.07611,10,0.572417,0.014799
0.159415,20,0.680583,0.013323
0.24547,30,0.684667,0.012946
0.335731,40,0.71625,0.012418
0.428126,50,0.70675,0.013198
0.518142,60,0.7075,0.011047
0.603619,70,0.716667,0.012437
0.682578,80,0.739167,0.013351
0.762474,90,0.729333,0.013078
0.840585,100,0.740667,0.011328
0.918313,110,0.73225,0.012512
0.996248,120,0.739417,0.012096
1.072662,130,0.734917,0.01225
1.153819,140,0.740833,0.012897
1.234455,150,0.746833,0.012756
1.308034,160,0.7355,0.012375
1.382108,170,0.74225,0.012457
1.458138,180,0.742333,0.012437
1.533878,190,0.760917,0.012465
1.60703,200,0.744083,0.013132
1.681776,210,0.753917,0.01238
1.758897,220,0.73875,0.012123
1.835732,230,0.736,0.011999
1.909993,240,0.745167,0.013096
1.983109,250,0.745167,0.013053
2.057532,260,0.740583,0.012084
2.135848,270,0.7555,0.01323
2.211599,280,0.743417,0.011664
2.285457,290,0.743,0.0118
2.357565,300,0.74075,0.012774


==> data/campaign_flops_mastermind_joint_ppo.csv <==
step,train_step,joint_ppo,joint_ppo_ci
0.0,0,0.526833,0.015531
0.019045,10,0.49375,0.016923
0.204101,20,0.64725,0.013865
0.347854,30,0.685917,0.012433
0.536751,40,0.65925,0.011452


==> data/campaign_flops_mastermind_ppo.csv <==
step,train_step,ppo,ppo_ci
0.0,0,0.431516,0.013934
0.007393,10,0.425786,0.014569
0.074925,20,0.419996,0.015166
0.139319,30,0.452192,0.013455
0.207499,40,0.440929,0.014062
0.281928,50,0.467467,0.013044
0.365733,60,0.510603,0.012114
0.465117,70,0.529499,0.013189
0.577759,80,0.535719,0.013832
0.697893,90,0.53208,0.014138
0.820962,100,0.526177,0.014283
0.94654,110,0.524131,0.013883
1.071043,120,0.509229,0.015727
1.195874,130,0.473792,0.016462


==> data/campaign_flops_mbpp_ace_rl.csv <==
step,train_step,ace_rl,ace_rl_ci
0.0,0,0.386667,0.045126
0.022453,10,0.436667,0.046829
0.048387,20,0.49,0.047011
0.070443,30,0.453333,0.046061
0.094507,40,0.493333,0.047255
0.118379,50,0.513333,0.047002
0.141674,60,0.563333,0.04586
0.168335,70,0.603333,0.046104
0.191402,80,0.56,0.047112
0.213127,90,0.573333,0.045216
0.235803,100,0.62,0.044449
0.261908,110,0.656667,0.043021
0.292426,120,0.676667,0.042232
0.317997,130,0.73,0.040395
0.346909,140,0.723333,0.040217
0.373204,150,0.73,0.040947
0.402798,160,0.75,0.038013
0.433186,170,0.78,0.035524
0.461122,180,0.81,0.037081
0.488191,190,0.813333,0.034596
0.51427,200,0.856667,0.031872
0.542183,210,0.876667,0.030209
0.572443,220,0.863333,0.031461
0.599461,230,0.91,0.02674
0.625881,240,0.933333,0.021711
0.648571,250,0.956667,0.019335
0.668846,260,0.98,0.012373
0.683772,270,0.986667,0.010509
0.697643,280,0.976667,0.012761
0.712426,290,0.983333,0.008704
0.728778,300,0.973333,0.014741


==> data/campaign_flops_mbpp_delayed_joint.csv <==
step,train_step,delayed_joint,delayed_joint_ci
0.0,0,0.386667,0.045126
0.03971,10,0.413333,0.04645
0.080215,20,0.49,0.046771
0.116237,30,0.473333,0.046464
0.150611,40,0.47,0.047872
0.185958,50,0.456667,0.046094
0.220874,60,0.513333,0.04628
0.258233,70,0.54,0.046849
0.298418,80,0.59,0.046386
0.329529,90,0.61,0.045703
0.366838,100,0.643333,0.04476
0.410513,110,0.643333,0.044256
0.451408,120,0.67,0.043032
0.490969,130,0.686667,0.042062
0.533062,140,0.74,0.03952
0.570328,150,0.72,0.040679
0.608098,160,0.726667,0.039463
0.647672,170,0.76,0.038513
0.688288,180,0.763333,0.036789
0.728524,190,0.793333,0.035066
0.768805,200,0.786667,0.035619
0.809057,210,0.836667,0.031956
0.84978,220,0.783333,0.035256
0.885012,230,0.796667,0.035737
0.92602,240,0.81,0.035218
0.969146,250,0.873333,0.029504
1.012399,260,0.856667,0.03006
1.057391,270,0.866667,0.030704
1.101745,280,0.883333,0.028574
1.143926,290,0.906667,0.026834
1.18797,300,0.913333,0.026217


==> data/campaign_flops_mbpp_erl.csv <==
step,train_step,erl,erl_ci
0.0,0,0.396429,0.040777
0.060704,10,0.419464,0.042082
0.116574,20,0.42369,0.042765
0.166573,30,0.468274,0.043207
0.216926,40,0.497798,0.04426
0.268761,50,0.498988,0.042594
0.322113,60,0.499226,0.042483
0.378369,70,0.508095,0.043156
0.429545,80,0.503274,0.042846
0.485804,90,0.50494,0.04279
0.536704,100,0.515357,0.041736
0.590486,110,0.522381,0.043309
0.650709,120,0.50881,0.043244
0.708912,130,0.527619,0.042057
0.762463,140,0.54119,0.042799
0.816751,150,0.567262,0.040623
0.870902,160,0.581845,0.039682
0.9237,170,0.586131,0.041007
0.965402,180,0.570476,0.040751
1.015376,190,0.541429,0.041368
1.101088,200,0.540774,0.04124
1.239723,210,0.460952,0.043154
1.39294,220,0.457381,0.04338
1.539696,230,0.466786,0.041329
1.691828,240,0.459167,0.042792
1.829203,250,0.460476,0.042144
1.977605,260,0.465714,0.042404
2.125817,270,0.49881,0.043161
2.253534,280,0.553155,0.040246
2.332761,290,0.584881,0.040852
2.381106,300,0.570536,0.041826


==> data/campaign_flops_mbpp_grpo.csv <==
step,train_step,grpo,grpo_ci
0.0,0,0.396429,0.040777
0.014454,10,0.433512,0.04207
0.027795,20,0.445238,0.042637
0.046731,30,0.495298,0.043405
0.067574,40,0.499464,0.043766
0.088331,50,0.532917,0.043113
0.111583,60,0.56756,0.041201
0.136233,70,0.575536,0.041913
0.163445,80,0.622143,0.038481
0.184076,90,0.603988,0.040392
0.206599,100,0.649762,0.039203
0.231316,110,0.65631,0.03964
0.256722,120,0.675833,0.034227
0.283253,130,0.703988,0.035832
0.312642,140,0.696071,0.036716
0.337973,150,0.723274,0.036835
0.36685,160,0.759464,0.033121
0.394733,170,0.744048,0.03453
0.422995,180,0.787321,0.032496
0.447625,190,0.813512,0.029722
0.475138,200,0.8,0.030552
0.502765,210,0.825,0.028518
0.533285,220,0.823155,0.028573
0.56072,230,0.822857,0.028433
0.587291,240,0.846012,0.026446
0.612248,250,0.851131,0.026418
0.647894,260,0.839464,0.026866
0.680706,270,0.867143,0.026769
0.723523,280,0.847024,0.028533
0.757452,290,0.847083,0.026146
0.802063,300,0.791607,0.031038


==> data/campaign_flops_mbpp_grpo_rsi.csv <==
step,train_step,grpo_rsi,grpo_rsi_ci
0.0,0,0.386667,0.045126
0.014454,10,0.453333,0.047501
0.027795,20,0.43,0.04477
0.046731,30,0.476667,0.046723
0.067574,40,0.523333,0.046723
0.088331,50,0.55,0.046026
0.111583,60,0.543333,0.045605
0.136233,70,0.54,0.045881
0.163445,80,0.61,0.045209
0.184076,90,0.576667,0.046143
0.206599,100,0.63,0.04492
0.231316,110,0.633333,0.044822
0.256722,120,0.643333,0.044256
0.283253,130,0.676667,0.043797
0.312642,140,0.683333,0.043001
0.337973,150,0.706667,0.041649
0.36685,160,0.716667,0.041675
0.394733,170,0.73,0.039553
0.422995,180,0.75,0.039462
0.447625,190,0.753333,0.037191
0.475138,200,0.83,0.032993
0.502765,210,0.78,0.037967
0.533285,220,0.803333,0.036421
0.56072,230,0.813333,0.033273
0.587291,240,0.813333,0.034919
0.612248,250,0.823333,0.033985
0.647894,260,0.863333,0.03
0.680706,270,0.82,0.032968
0.723523,280,0.843333,0.032292
0.757452,290,0.83,0.032306
0.802063,300,0.816667,0.034288


==> data/campaign_flops_mbpp_joint_ppo.csv <==
step,train_step,joint_ppo,joint_ppo_ci
0.0,0,0.386667,0.045126
0.008825,10,0.416667,0.045536
0.091688,20,0.403333,0.045762
0.165777,30,0.403333,0.045762
0.23146,40,0.406667,0.044591
0.299879,50,0.496667,0.046781
0.376523,60,0.51,0.046046
0.44933,70,0.53,0.046201
0.533646,80,0.53,0.045958
0.653974,90,0.5,0.047259
0.774694,100,0.473333,0.047183
0.981981,110,0.346667,0.045424
1.230102,120,0.473333,0.046464
1.434281,130,0.46,0.046125
1.700734,140,0.406667,0.046561
1.966334,150,0.36,0.045116
2.362632,160,0.15,0.034613
2.768473,170,0.176667,0.036838
3.179859,180,0.323333,0.045309
3.596026,190,0.21,0.038681
4.020688,200,0.076667,0.025005
4.447092,210,0.02,0.014071
4.870857,220,0.04,0.019695
5.291839,230,0.133333,0.032481
5.696809,240,0.196667,0.038518
6.100598,250,0.086667,0.025785
6.507415,260,0.086667,0.027059
6.919555,270,0.12,0.031612
7.333923,280,0.12,0.031612


==> data/campaign_flops_mbpp_ppo.csv <==
step,train_step,ppo,ppo_ci
0.0,0,0.396429,0.040777
0.003843,10,0.379107,0.040223
0.035953,20,0.396964,0.042228
0.063237,30,0.409226,0.042237
0.090814,40,0.436131,0.04087
0.117399,50,0.454524,0.040664
0.143594,60,0.457321,0.042435
0.169045,70,0.436548,0.043142
0.193188,80,0.418571,0.043139
0.218636,90,0.42881,0.042791
0.2423,100,0.435595,0.043603
0.268918,110,0.446905,0.044071
0.295575,120,0.471548,0.043897
0.32051,130,0.491429,0.044058
0.343206,140,0.471845,0.043615
0.366399,150,0.471548,0.043876
0.389276,160,0.499524,0.043573
0.412274,170,0.499226,0.044268
0.435264,180,0.530238,0.044634
0.457191,190,0.524821,0.04535
0.476534,200,0.549821,0.043975
0.499489,210,0.55994,0.044279
0.521038,220,0.581012,0.042811
0.541507,230,0.613571,0.042676
0.560639,240,0.62,0.041279
0.577086,250,0.666964,0.037883
0.600353,260,0.68756,0.037271
0.624685,270,0.709881,0.035693
0.650681,280,0.712917,0.037068
0.675191,290,0.714524,0.036197
0.700417,300,0.708631,0.035742


==> data/campaign_flops_miniswe_ace_rl.csv <==
step,train_step,ace_rl,ace_rl_ci
0.0,0,0.18,0.038612
0.496956,5,0.23,0.042295
0.906747,10,0.24,0.042923
1.739593,15,0.26,0.044084
2.122162,20,0.29,0.045605
2.372047,25,0.21,0.040936
2.790071,30,0.29,0.045605
2.902708,35,0.24,0.042923
3.393131,20,0.27,0.04462
3.424255,45,0.23,0.042295
4.009583,60,0.34,0.04761


==> data/campaign_flops_miniswe_delayed_joint.csv <==
step,train_step,delayed_joint,delayed_joint_ci
0.0,0,0.18,0.038612
1.136501,10,0.21,0.040936
2.005198,20,0.27,0.04462
2.710084,30,0.23,0.042295
3.46899,40,0.25,0.043519


==> data/campaign_flops_miniswe_erl.csv <==
step,train_step,erl,erl_ci
0.0,0,0.146429,0.029305
1.938888,10,0.201429,0.037321
3.818286,20,0.23375,0.037587


==> data/campaign_flops_miniswe_grpo.csv <==
step,train_step,grpo,grpo_ci
0.0,0,0.146429,0.029305
0.416494,5,0.20125,0.036074
0.684983,10,0.208571,0.036473
0.951158,15,0.239107,0.037481
1.172996,20,0.232679,0.038199
1.402296,25,0.210536,0.038373
1.62669,30,0.222679,0.037512
1.872126,35,0.265,0.039133
2.149303,40,0.233036,0.038247
2.413297,45,0.220357,0.038569
2.63278,50,0.227143,0.036941
2.828306,55,0.235893,0.039137
3.049114,60,0.227857,0.039713
3.281546,65,0.245,0.040063
3.940785,70,0.249286,0.038765



==> data/campaign_flops_miniswe_grpo_rsi.csv <==
step,train_step,grpo_rsi,grpo_rsi_ci
0.0,0,0.18,0.038612
0.416494,5,0.15,0.035887
0.684983,10,0.24,0.042923
0.951158,15,0.22,0.041633
1.172996,20,0.23,0.042295
1.402296,25,0.24,0.042923
1.62669,30,0.22,0.041633
1.872126,35,0.21,0.040936
2.149303,40,0.22,0.041633
2.413297,45,0.24,0.042923
2.63278,50,0.23,0.042295
2.828306,55,0.22,0.041633
3.049114,60,0.22,0.041633
3.281546,65,0.26,0.044084
3.940785,70,0.26,0.044084


==> data/campaign_flops_miniswe_joint_ppo.csv <==
step,train_step,joint_ppo,joint_ppo_ci
0.0,0,0.18,0.038612
0.22676,10,0.08,0.027266
3.050067,20,0.01,0.01


==> data/campaign_flops_miniswe_ppo.csv <==
step,train_step,ppo,ppo_ci
0.0,0,0.146429,0.029305
0.14835,10,0.143393,0.030394
1.361514,20,0.039643,0.01587
2.430956,30,0.0,0.0
2.977121,40,0.0,0.0
3.732158,50,0.0,0.0


==> data/campaign_scaling_appworld.csv <==
k,grpo_pass,grpo_pass_ci,grpo_rsi,grpo_rsi_ci,ace_rl_rsi,ace_rl_rsi_ci,delayed_joint_rsi,delayed_joint_rsi_ci,base_rsi,base_rsi_ci
1,0.513158,0.05707,0.421053,0.065977,0.561404,0.06631,0.368421,0.06446,0.192982,0.052736
2,0.590226,0.059475,0.526316,0.066723,0.631579,0.06446,0.508772,0.066805,0.22807,0.05607
3,0.624373,0.060181,0.596491,0.065559,0.666667,0.062994,0.526316,0.066723,0.245614,0.057521
4,0.644612,0.060528,0.596491,0.065559,0.701754,0.061134,0.54386,0.066558,0.280702,0.060046
5,0.658521,0.060827,0.614035,0.065054,0.789474,0.054479,0.54386,0.066558,0.298246,0.061134
6,0.669173,0.061193,0.631579,0.06446,0.789474,0.054479,0.578947,0.065977,0.298246,0.061134
7,0.677632,0.061628,0.649123,0.063774,0.807018,0.052736,0.578947,0.065977,0.298246,0.061134
8,0.684211,0.062115,0.649123,0.063774,0.807018,0.052736,0.578947,0.065977,0.298246,0.061134


==> data/campaign_scaling_mastermind.csv <==
k,grpo_pass,grpo_pass_ci,grpo_rsi,grpo_rsi_ci,ace_rl_rsi,ace_rl_rsi_ci,delayed_joint_rsi,delayed_joint_rsi_ci,base_rsi,base_rsi_ci
1,0.55374,0.008064,0.657333,0.013987,0.702583,0.01273,0.663917,0.012474,0.4565,0.017162
2,0.641295,0.00921,0.713,0.01221,0.757,0.013712,0.725417,0.013077,0.496917,0.015916
3,0.686335,0.010423,0.73875,0.012123,0.77525,0.013789,0.743167,0.012378,0.526833,0.015531
4,0.715414,0.011532,0.760333,0.01235,0.7825,0.013962,0.759417,0.012807,0.547,0.015825
5,0.736554,0.012549,0.782583,0.012675,0.788167,0.013685,0.772333,0.013496,0.569,0.016295
6,0.753054,0.013483,0.786083,0.012453,0.7985,0.013601,0.78575,0.013097,0.576167,0.015843
7,0.7665,0.014349,0.793667,0.012204,0.80075,0.013384,0.798083,0.013316,0.582917,0.016134
8,0.777667,0.01518,0.804083,0.012435,0.809917,0.013654,0.806917,0.013184,0.587917,0.016062


==> data/campaign_scaling_mbpp.csv <==
k,grpo_pass,grpo_pass_ci,grpo_rsi,grpo_rsi_ci,ace_rl_rsi,ace_rl_rsi_ci,delayed_joint_rsi,delayed_joint_rsi_ci,base_rsi,base_rsi_ci
1,0.737083,0.031224,0.713333,0.040207,0.946667,0.020499,0.613333,0.045126,0.28,0.041498
2,0.830595,0.028145,0.806667,0.034224,0.983333,0.010984,0.71,0.041481,0.36,0.044616
3,0.867143,0.026769,0.82,0.032968,0.986667,0.010509,0.76,0.038513,0.386667,0.045126
4,0.885857,0.026176,0.826667,0.0323,0.986667,0.010509,0.786667,0.036243,0.406667,0.045832
5,0.896548,0.025862,0.866667,0.028819,0.986667,0.010509,0.806667,0.03455,0.426667,0.046681
6,0.902976,0.025651,0.88,0.02743,0.986667,0.010509,0.813333,0.033608,0.453333,0.047501
7,0.907083,0.025506,0.886667,0.027307,0.986667,0.010509,0.816667,0.033627,0.47,0.0474
8,0.91,0.02545,0.89,0.027239,0.99,0.01,0.823333,0.033653,0.47,0.0474


==> data/campaign_scaling_miniswe.csv <==
k,grpo_pass,grpo_pass_ci,grpo_rsi,grpo_rsi_ci,ace_rl_rsi,ace_rl_rsi_ci,delayed_joint_rsi,delayed_joint_rsi_ci,base_rsi,base_rsi_ci
1,0.175,0.032324,0.17,0.037753,0.23,0.042295,0.18,0.038612,0.1,0.030151
2,0.221786,0.037855,0.24,0.042923,0.27,0.04462,0.22,0.041633,0.15,0.035887
3,0.245,0.040063,0.26,0.044084,0.34,0.04761,0.25,0.043519,0.18,0.038612
4,0.260571,0.041455,0.28,0.045126,0.35,0.047937,0.26,0.044084,0.19,0.039428
5,0.273036,0.04269,0.3,0.046057,0.37,0.048524,0.3,0.046057,0.21,0.040936
6,0.283571,0.04387,0.31,0.046482,0.37,0.048524,0.31,0.046482,0.23,0.042295
7,0.2925,0.044989,0.32,0.046883,0.37,0.048524,0.33,0.047258,0.24,0.042923
8,0.3,0.046057,0.32,0.046883,0.4,0.049237,0.33,0.047258,0.24,0.042923


==> data/campaign_train_appworld.csv <==
step,grpo,grpo_ef,ppo,ppo_ef,erl,erl_ef,joint_ppo,joint_ppo_ef,delayed_joint,delayed_joint_ef,ace_rl,ace_rl_ef,ace_rl@s1,ace_rl@s1_ef,ace_rl@s2,ace_rl@s2_ef
1,0.4028,0.0229,0.1458,nan,0.0741,0.0902,0.0781,nan,0.3035,0.0296,0.3559,0.0192,0.4471,0.0216,0.4119,0.0184
2,0.3896,0.0429,0.1211,nan,0.0818,0.1752,0.0781,nan,0.2901,0.0534,0.3443,0.0345,0.5541,0.0418,0.3706,0.0359
3,0.3902,0.0633,0.1312,nan,0.0939,0.2457,0.0719,nan,0.2925,0.0845,0.3341,0.0488,0.5069,0.0623,0.3465,0.0532
4,0.3069,0.0841,0.1719,nan,0.1066,0.3245,0.0906,nan,0.2922,0.1108,0.3099,0.0683,0.5045,0.0768,0.3541,0.0688
5,0.3811,0.106,0.1812,nan,0.1095,0.3989,0.1,nan,0.3081,0.1374,0.3998,0.0886,0.4959,0.0965,0.3433,0.0888
6,0.3894,0.1256,0.1562,nan,0.0989,0.4789,0.0844,nan,0.3428,0.1632,0.3903,0.1078,0.5079,0.1103,0.3365,0.1087
7,0.3644,0.1462,0.1875,nan,0.097,0.5599,0.1,nan,0.358,0.1949,0.4053,0.122,0.3985,0.1263,0.3672,0.1265
8,0.3733,0.1669,0.1906,nan,0.104,0.6394,0.1,nan,0.3532,0.2198,0.4059,0.1377,0.4349,0.1457,0.354,0.1425
9,0.4358,0.1869,0.1406,nan,0.1073,0.7307,0.0938,nan,0.4148,0.2555,0.4542,0.1539,0.4337,0.1639,0.349,0.1634
10,0.4308,0.2092,0.1438,0.0601,0.1216,0.8115,0.0781,0.0982,0.4315,0.2859,0.405,0.1745,0.3392,0.1792,0.3478,0.179
11,0.4433,0.2275,0.1281,0.1035,0.1206,0.8895,0.0719,0.2013,0.391,0.3042,0.3756,0.1909,0.4031,0.1936,0.3797,0.1962
12,0.4683,0.2484,0.1344,0.1467,0.1178,0.9651,0.0781,0.3,0.3974,0.3434,0.3387,0.2076,0.4189,0.2185,0.3484,0.2128
13,0.4725,0.2678,0.1531,0.1958,0.1327,1.0523,0.1094,0.4225,0.4068,0.3688,0.3552,0.2237,0.4051,0.2364,0.4053,0.2271
14,0.4555,0.2879,0.15,0.2419,0.1271,1.1314,0.1031,0.5348,0.3592,0.3977,0.3199,0.2451,0.4072,0.2565,0.4253,0.2434
15,0.4217,0.3089,0.1656,0.2864,0.1306,1.2068,0.1312,0.6467,0.3582,0.4377,0.3453,0.2606,0.4422,0.2734,0.4463,0.26
16,0.3821,0.346,0.2094,0.3313,0.1451,1.2935,0.1406,0.7646,0.3574,0.4829,0.38,0.2784,0.413,0.29,0.4316,0.2794
17,0.4066,0.3662,0.1781,0.375,0.1668,1.3752,0.1125,0.8954,0.393,0.515,0.4298,0.3003,0.3866,0.3065,0.4617,0.2966
18,0.3899,0.3884,0.1406,0.4221,0.1371,1.4638,0.0719,1.034,0.3756,0.541,0.4488,0.32,0.407,0.3208,0.4346,0.3156
19,0.3806,0.4246,0.1438,0.4647,0.1251,1.5561,0.0562,1.1928,0.4088,0.5715,0.4837,0.334,0.4063,0.338,0.4375,0.3347
20,0.3886,0.4481,0.1094,0.5139,0.1269,1.6531,0.0438,1.3718,0.4018,0.5958,0.4483,0.3518,0.4122,0.3714,0.4219,0.3575
21,0.3511,0.4867,0.0719,0.5713,0.1083,1.7579,0.0281,1.5422,0.4124,0.6282,0.4193,0.3661,0.4084,0.388,0.3908,0.3783
22,0.3602,0.508,0.0906,0.615,0.1045,1.8519,0.0281,1.7248,0.3865,0.6655,0.4921,0.3835,0.3868,0.4065,0.4009,0.3985
23,0.3452,0.5296,0.1156,0.6614,0.1303,1.955,0.0281,1.8958,0.4306,0.6878,0.4343,0.3989,0.4135,0.4245,0.4025,0.4216
24,0.4141,0.5496,0.1156,0.7088,0.1384,2.0554,0.0281,2.0876,0.3874,0.7198,0.4328,0.4165,0.3891,0.4417,0.3787,0.4457
25,0.4123,0.5721,0.1125,0.7548,0.1255,2.1541,0.0156,2.2905,0.3964,0.7357,0.4554,0.4334,0.4093,0.4666,0.4155,0.4631
26,0.4269,0.5932,0.1125,0.8036,0.1443,2.2527,0.0125,2.5003,0.4084,0.7668,0.4427,0.45,0.3941,0.4852,0.4163,0.4811
27,0.387,0.6149,0.1062,0.8559,0.137,2.3542,0.0031,2.7153,0.4288,0.7959,0.3713,0.4653,0.4408,0.5023,0.403,0.4988
28,0.3936,0.6391,0.0656,0.8999,0.1041,2.4423,0.0031,2.9395,0.4149,0.8138,0.3828,0.4861,0.373,0.5178,0.4264,0.5166
29,0.3886,0.6782,0.0531,0.9458,0.1247,2.5305,0.0031,3.1714,0.4506,0.8543,0.3935,0.5048,0.4014,0.5377,0.5098,0.5346
30,0.3956,0.7026,0.0906,0.9927,0.1342,2.6313,0.0,3.4137,0.446,0.8759,0.3531,0.5231,0.3945,0.5558,0.4573,0.5521
31,0.4372,0.724,0.1,1.0371,0.1473,2.7268,0.0,3.6322,0.454,0.8968,0.3498,0.5452,0.4013,0.5726,0.4646,0.5703
32,0.4681,0.7638,0.125,1.082,0.1693,2.8145,0.0,3.8592,0.4238,0.9341,0.3499,0.5755,0.4135,0.59,0.4628,0.5907
33,0.5056,0.7851,0.1344,1.1263,0.204,2.9169,0.0,4.1057,0.4255,0.9543,0.3764,0.5905,0.4198,0.6064,0.5026,0.6071
34,0.4806,0.8238,0.1906,1.1754,0.1879,3.0083,0.0,4.3861,0.4468,0.9752,0.3685,0.6077,0.4017,0.6251,0.4304,0.6243
35,0.4986,0.8466,0.15,1.2235,0.1773,3.1112,0.0,4.684,0.4695,1.0042,0.4063,0.6294,0.4102,0.6416,0.4765,0.6386
36,0.5083,0.8686,0.1312,1.2661,0.1657,3.2042,0.0031,4.9936,0.45,1.0335,0.4063,0.649,0.3755,0.658,0.4537,0.6676
37,0.5139,0.8912,0.1156,1.3145,0.1374,3.3099,0.0031,5.3259,0.4203,1.0647,0.3483,0.6682,0.3083,0.6771,0.4513,0.6884
38,0.4883,0.9318,0.1281,1.3583,0.1217,3.4056,0.0094,5.6946,0.4564,1.0963,0.3933,0.6861,0.3436,0.6958,0.4399,0.7047
39,0.4855,0.9544,0.1062,1.4105,0.1404,3.5154,0.0094,6.0563,0.4333,1.118,0.4124,0.7099,0.3753,0.7227,0.4563,0.7231
40,0.473,0.9767,0.1406,1.456,0.146,3.6134,0.0094,6.474,0.4062,1.1333,0.4135,0.7292,0.3713,0.7596,0.4409,0.7402
41,0.4722,1.0149,0.1594,1.4995,0.1499,3.7027,0.0062,6.9736,0.4025,1.1751,0.4402,0.7472,0.3991,0.7771,0.4583,0.7584
42,0.4937,1.0543,0.1344,1.55,0.1704,3.8074,0.0062,7.5478,0.4117,1.2151,0.4527,0.7674,0.4296,0.7942,0.4744,0.7747
43,0.5026,1.0769,0.1469,1.6016,0.2052,3.9193,0.0,8.1673,0.3854,1.2527,0.3827,0.7887,0.4045,0.8103,0.441,0.7975
44,0.5429,1.098,0.1156,1.6474,0.1896,4.017,0.0,8.7852,0.3883,1.2775,0.4073,0.8094,0.3751,0.8303,0.4554,0.8162
45,0.5585,1.1206,0.1031,1.6924,0.1931,4.1159,0.0,9.4168,0.4204,1.303,0.3906,0.825,0.4036,0.8524,0.4195,0.8314
46,0.5464,1.1411,0.1031,1.7401,0.2146,4.2285,0.0,10.0491,0.4239,1.3379,0.3764,0.84,0.3706,0.8719,0.4042,0.8605
47,0.5312,1.1608,0.1281,1.7866,0.2017,4.3372,0.0,10.6797,0.4559,1.3681,0.4005,0.8623,0.4013,0.8879,0.4018,0.8775
48,0.5854,1.1838,0.1281,1.8288,0.1966,4.4321,0.0,11.3061,0.4697,1.3941,0.4302,0.8919,0.4598,0.9067,0.3818,0.8967
49,0.576,1.2073,0.1781,1.8745,0.2074,4.5312,0.0,11.9365,0.4761,1.4195,0.3702,0.9117,0.4891,0.9367,0.3538,0.9261
50,0.5783,1.2515,0.1938,1.9178,0.2355,4.6289,0.0,12.5698,0.4319,1.4515,0.3412,0.9288,0.4679,0.9502,0.3915,0.9423
51,0.6022,1.2726,0.2,1.9663,0.2037,4.7484,0.0,13.199,0.4267,1.4826,0.328,0.946,0.5028,0.9821,0.4074,0.9642
52,0.636,1.2959,0.1688,2.0155,0.177,4.8572,0.0,13.8249,0.4388,1.515,0.354,0.9644,0.4911,1.0145,0.415,0.9834
53,0.6026,1.3365,0.1906,2.0648,0.155,4.9742,0.0,14.4516,0.4269,1.5521,0.3798,0.9798,0.4062,1.0322,0.4335,0.9997
54,0.5589,1.3588,0.1719,2.1125,0.1755,5.0802,0.0,15.0831,0.4399,1.5839,0.4311,1.0014,0.4476,1.0528,0.4345,1.0305
55,0.5504,1.3815,0.1469,2.1625,0.1503,5.1909,0.0,15.7133,0.4395,1.6189,0.4449,1.0228,0.4374,1.0728,0.4754,1.0645
56,0.5671,1.4044,0.15,2.2084,0.1592,5.3002,0.0,16.3451,0.4375,1.6629,0.4697,1.0505,0.4515,1.0919,0.4706,1.0988
57,0.4854,1.4276,0.1844,2.2535,0.1994,5.4125,0.0,16.9752,0.3949,1.6879,0.4502,1.0723,0.4555,1.1113,0.442,1.1178
58,0.4871,1.448,0.1344,2.3031,0.1963,5.5392,0.0,17.6075,0.405,1.732,0.4385,1.09,0.4559,1.1275,0.4878,1.1506
59,0.5152,1.4698,0.1125,2.3524,0.1491,5.6455,0.0,18.2404,0.373,1.7699,0.4097,1.1121,0.4407,1.1506,0.4914,1.1678
60,0.4975,1.509,0.1406,2.4006,0.1813,5.7551,0.0,18.8716,0.3795,1.8014,0.4447,1.1318,0.4599,1.1673,0.4414,1.1846
61,0.485,1.5307,0.1969,2.4458,0.2441,5.8675,0.0,19.4946,0.3863,1.8345,0.4428,1.1515,0.4298,1.1838,0.4399,1.2018
62,0.5176,1.5545,0.1781,2.4908,0.235,5.9681,0.0,20.127,0.4284,1.8588,0.4403,1.1724,0.4303,1.2049,0.4566,1.2211
63,0.5254,1.5753,0.1875,2.5348,0.2262,6.0572,0.0,20.7588,0.408,1.8831,0.4096,1.1954,0.4791,1.2265,0.4335,1.2392
64,0.5036,1.6144,0.1781,2.5851,0.2276,6.175,0.0,21.3836,0.4116,1.9241,0.4096,1.2144,0.4823,1.2484,0.4528,1.2624
65,0.5424,1.6354,0.1781,2.6303,0.2193,6.2994,0.0,22.0114,0.4239,1.9525,0.3886,1.2513,0.4439,1.2686,0.4783,1.2928
66,0.4674,1.6566,0.1125,2.6801,0.1343,6.4151,nan,nan,0.395,1.9847,0.4782,1.2706,0.4819,1.2885,0.4712,1.3093
67,0.5165,1.6936,0.1125,2.7288,0.1329,6.5333,nan,nan,0.3978,2.0228,0.4881,1.3052,0.4811,1.309,0.4739,1.327
68,0.4799,1.7182,0.1281,2.7805,0.1536,6.6668,nan,nan,0.4107,2.0375,0.5583,1.3206,0.4847,1.3457,0.4179,1.3469
69,0.5018,1.7541,0.15,2.8274,0.1843,6.772,nan,nan,0.408,2.0655,0.5578,1.3387,0.4607,1.3851,0.367,1.3796
70,0.4837,1.7759,0.1219,2.8703,0.1634,6.8785,nan,nan,0.4009,2.0955,0.5595,1.3558,0.4949,1.4116,0.3588,1.4018
71,0.5671,1.7971,0.125,2.9174,0.1945,6.9857,nan,nan,0.4435,2.1178,0.4887,1.3777,0.475,1.4481,0.3456,1.4404
72,0.541,1.8359,0.1625,2.9615,0.2332,7.0935,nan,nan,0.4131,2.1493,0.484,1.3965,0.4817,1.4697,0.3301,1.4599
73,0.5547,1.8585,0.1531,3.0078,0.2262,7.2138,nan,nan,0.4013,2.1891,0.4506,1.418,0.4914,1.4923,0.3861,1.4799
74,0.5506,1.899,0.1406,3.0567,0.2133,7.351,nan,nan,0.4153,2.2297,0.4639,1.4595,0.4895,1.5162,0.4019,1.5129
75,0.5309,1.923,0.1781,3.104,0.2148,7.4608,nan,nan,0.4043,2.2552,0.4835,1.4794,0.4418,1.5483,0.393,1.5442
76,0.5382,1.9446,0.1844,3.1528,0.2192,7.5802,nan,nan,0.3902,2.2841,0.4867,1.5153,0.4626,1.5834,0.4481,1.5802
77,0.5118,1.966,0.1469,3.2025,0.1927,7.6823,nan,nan,0.4107,2.3241,0.4696,1.5478,0.462,1.6035,0.4661,1.5984
78,0.5307,1.987,0.1531,3.2454,0.1759,7.81,nan,nan,0.3985,2.3525,0.4522,1.5648,0.442,1.6263,0.4605,1.619
79,0.5224,2.0101,0.2062,3.2914,0.2059,7.9258,nan,nan,0.3952,2.3739,0.4394,1.5909,0.4555,1.6483,0.5026,1.6358
80,0.572,2.0523,0.1938,3.3414,0.1953,8.0503,nan,nan,0.4345,2.4017,0.4387,1.6291,0.5213,1.6694,0.4813,1.6552
81,0.547,2.0779,0.1906,3.3833,0.2016,8.1439,nan,nan,0.4306,2.4254,0.4352,1.67,0.5324,1.7031,0.4567,1.671
82,0.587,2.1128,0.1938,3.4308,0.2172,8.268,nan,nan,0.46,2.4612,0.4963,1.7036,0.5692,1.7234,0.4744,1.7002
83,0.5481,2.1339,0.175,3.4763,0.2007,8.3721,nan,nan,0.4439,2.4898,0.4831,1.7221,0.5878,1.7431,0.4682,1.7195
84,0.566,2.1735,0.1062,3.5256,0.1469,8.4961,nan,nan,0.4328,2.5244,0.4971,1.7579,0.5753,1.7794,0.4728,1.7469
85,0.5485,2.1973,0.1094,3.5755,0.1764,8.627,nan,nan,0.4305,2.5433,0.4702,1.7803,0.5564,1.817,0.5287,1.7784
86,0.5204,2.2192,0.1188,3.6257,0.166,8.7518,nan,nan,0.4137,2.5724,0.4589,1.8139,0.5379,1.8389,0.543,1.8129
87,0.5156,2.2428,0.1594,3.6757,0.1865,8.8615,nan,nan,0.3851,2.5959,0.4348,1.8516,0.507,1.8579,0.5483,1.8288
88,0.5406,2.2653,0.1938,3.7236,0.2466,8.9717,nan,nan,0.4128,2.6271,0.4229,1.8699,0.478,1.8834,0.5156,1.8642
89,0.5177,2.3014,0.2312,3.7686,0.2704,9.0934,nan,nan,0.4001,2.6643,0.4226,1.8996,0.4997,1.918,0.4804,1.9012
90,0.5177,2.3393,0.2469,3.8113,0.2905,9.2015,nan,nan,0.3947,2.6926,0.4308,1.9394,0.4609,1.9528,0.4435,1.9216
91,0.5511,2.3613,0.2438,3.8588,0.27,9.3085,nan,nan,0.4117,2.7121,0.435,1.959,0.4816,1.9724,0.4446,1.9618
92,0.5433,2.3818,0.2062,3.9046,0.2274,9.4375,nan,nan,0.414,2.7386,0.4421,1.9912,0.4747,1.9975,0.4594,1.9818
93,0.5719,2.4248,0.1938,3.957,0.1896,9.5721,nan,nan,0.4158,2.7653,0.5009,2.0281,0.4537,2.0331,0.5062,2.0123
94,0.6227,2.4461,0.1719,4.0056,0.182,9.6954,nan,nan,0.448,2.7946,0.5427,2.0659,0.4534,2.0773,0.513,2.0293
95,0.5818,2.4671,0.1688,4.0549,0.1415,9.8161,nan,nan,0.4169,2.8284,0.5305,2.1002,0.487,2.0984,0.5622,2.0568
96,0.586,2.4889,0.1344,4.0988,0.1321,9.9252,nan,nan,0.4194,2.8559,0.5015,2.1223,0.4554,2.1256,0.5562,2.0908
97,0.5335,2.5301,0.1188,4.1483,0.1091,10.0496,nan,nan,0.4485,2.9019,0.4953,2.1603,0.4708,2.1448,0.511,2.1086
98,0.4768,2.5531,0.1375,4.1984,0.1076,10.174,nan,nan,0.4403,2.924,0.4708,2.1826,0.5041,2.1671,0.5046,2.1305
99,0.4274,2.5754,0.1562,4.2477,0.1424,10.2858,nan,nan,0.433,2.9429,0.4398,2.2041,0.4819,2.2017,0.5026,2.1637
100,0.4558,2.5983,0.1,4.2972,0.128,10.4006,nan,nan,0.4609,2.9787,0.4516,2.2261,0.5207,2.2356,0.4413,2.1925
101,0.4516,2.6198,0.1688,4.3445,0.18,10.5139,nan,nan,0.4779,3.0127,0.4645,2.2456,0.5694,2.2755,0.4788,2.2118
102,0.5016,2.6414,0.1875,4.3914,0.2001,10.6232,nan,nan,0.4538,3.0441,0.4568,2.2826,0.6031,2.3095,0.4809,2.2484
103,0.5235,2.6623,0.1594,4.434,0.1915,10.7139,nan,nan,0.4447,3.0702,0.4375,2.3044,0.6303,2.3483,0.4689,2.2773
104,0.5057,2.6882,0.1469,4.4787,0.1552,10.8204,nan,nan,0.4041,3.1009,0.41,2.3509,0.6314,2.3839,0.4772,2.3159
105,0.4896,2.7092,0.1688,4.5211,0.1641,10.9381,nan,nan,0.3708,3.1282,0.3853,2.3715,0.6066,2.4037,0.5093,2.3496
106,0.5212,2.7311,0.1094,4.5641,0.1558,11.0453,nan,nan,0.3774,3.1581,0.4241,2.4162,0.5977,2.4207,0.463,2.3789
107,0.4909,2.754,0.1562,4.6117,0.2008,11.1674,nan,nan,0.3759,3.1865,0.4327,2.4445,0.5532,2.4398,0.5074,2.4127
108,0.5003,2.7738,0.15,4.6579,0.2131,11.2925,nan,nan,0.4165,3.215,0.4711,2.4627,0.5577,2.4599,0.4979,2.4324
109,0.5509,2.7957,0.1656,4.7013,0.2311,11.3911,nan,nan,0.4573,3.2532,0.4644,2.4951,0.5598,2.487,0.5124,2.4644
110,0.5744,2.8173,0.1562,4.7463,0.238,11.52,nan,nan,0.4629,3.2812,0.4919,2.5291,0.5594,2.5276,0.4854,2.4999
111,0.5544,2.8389,0.1688,4.7926,0.2166,11.6242,nan,nan,0.4357,3.309,0.4504,2.5506,0.5346,2.5669,0.5083,2.5319
112,0.5723,2.8746,0.1281,4.8417,0.1746,11.7377,nan,nan,0.4013,3.3375,0.4217,2.567,0.5455,2.5878,0.482,2.5513
113,0.5792,2.8977,0.1281,4.8891,0.1711,11.8529,nan,nan,0.4055,3.3668,0.4139,2.6061,0.5197,2.6249,0.4815,2.5818
114,0.5639,2.9378,0.15,4.9334,0.1667,11.966,nan,nan,0.3902,3.4054,0.4316,2.6312,0.5348,2.6459,0.4755,2.6
115,0.5161,2.9824,0.1938,4.9768,0.2082,12.0688,nan,nan,0.36,3.4355,0.4251,2.6713,0.4885,2.6824,0.4977,2.6211
116,0.5183,3.0224,0.1875,5.0242,0.1982,12.185,nan,nan,0.3999,3.4655,0.4423,2.7059,0.4989,2.7031,0.4805,2.6527
117,0.5322,3.0653,0.1688,5.0674,0.1819,12.2875,nan,nan,0.4153,3.5001,0.4679,2.7271,0.5186,2.7252,0.4573,2.6713
118,0.4972,3.1049,0.1969,5.1136,0.1909,12.4161,nan,nan,0.4046,3.5273,0.4638,2.7601,0.4995,2.7622,0.4929,2.7101
119,0.4667,3.1488,0.1594,5.1602,0.1908,12.53,nan,nan,0.3859,3.5683,0.457,2.7947,0.477,2.7933,0.494,2.7401
120,0.4876,3.17,0.1344,5.2058,0.1439,12.6341,nan,nan,0.4099,3.6,0.4376,2.8142,0.4905,2.827,nan,nan
121,0.4623,3.2092,0.2031,5.2463,0.1682,12.754,nan,nan,0.3918,3.6359,0.4618,2.8364,0.4717,2.8481,0.4887,2.763
122,0.4512,3.2502,0.1906,5.2889,0.1671,12.8711,nan,nan,0.4294,3.6702,0.4748,2.8586,0.4828,2.8696,0.4663,2.798
123,0.4912,3.2739,0.1531,5.3313,0.1563,12.9733,nan,nan,0.4055,3.7098,0.4873,2.8941,0.497,2.8846,0.5034,2.8313
124,0.462,3.3195,0.1469,5.3742,0.1674,13.0872,nan,nan,0.4103,3.7366,0.5175,2.93,0.5149,2.9185,0.4481,2.8725
125,0.491,3.3432,0.1531,5.423,0.1892,13.2164,nan,nan,0.4249,3.7646,0.5512,2.949,0.521,2.9415,0.4373,2.8904
126,0.5123,3.3687,0.0906,5.4679,0.1764,13.317,nan,nan,0.4377,3.7859,0.5343,2.9822,0.516,2.9633,0.434,2.9104
127,0.5221,3.4102,0.0969,5.51,0.1696,13.4278,nan,nan,0.4436,3.8177,0.56,3.0126,0.4884,2.9995,0.5038,2.9299
128,0.4971,3.4488,0.1344,5.5516,0.1871,13.5488,nan,nan,0.446,3.8638,0.5417,3.042,0.4946,3.0205,0.4589,2.9792
129,0.5572,3.4749,0.1844,5.597,0.181,13.6624,nan,nan,0.4722,3.8918,0.5197,3.0613,0.522,3.0539,0.5045,3.0112
130,0.535,3.5152,0.1719,5.6475,0.1617,13.7802,nan,nan,0.4555,3.9192,0.4954,3.0822,0.5289,3.0773,0.5371,3.0292
131,0.5068,3.5376,0.1625,5.6934,0.1572,13.8767,nan,nan,0.4244,3.9513,0.489,3.1003,0.5733,3.1194,0.5716,3.0531
132,0.5068,3.5623,0.175,5.7403,0.1984,13.9849,nan,nan,0.4235,3.9872,0.4806,3.1219,0.5755,3.1424,0.569,3.0901
133,0.5068,3.5866,0.1656,5.7829,0.1915,14.0931,nan,nan,0.4387,4.0157,0.464,3.1572,0.5645,3.1788,0.6221,3.1074
134,0.4782,3.6096,0.1656,5.8298,0.1866,14.1898,nan,nan,0.4574,4.0489,0.4678,3.1795,0.5849,3.2187,0.5963,3.1297
135,0.4907,3.6495,0.175,5.8744,0.1837,14.3029,nan,nan,0.4842,4.0795,0.5343,3.2014,0.6044,3.2399,0.5416,3.1596
136,0.5382,3.6715,0.2062,5.9171,0.1839,14.4214,nan,nan,0.4961,4.1036,0.5503,3.2428,0.597,3.2623,0.526,3.2011
137,0.5215,3.6953,0.1969,5.9677,0.196,14.5408,nan,nan,0.4618,4.1334,0.5337,3.2616,0.6161,3.283,0.5041,3.2361
138,0.544,3.7211,0.2,6.0112,0.1885,14.639,nan,nan,0.4538,4.1701,0.5818,3.3032,0.6247,3.3252,0.4916,3.2683
139,0.5697,3.7447,0.1438,6.0561,0.2034,14.744,nan,nan,0.4332,4.1876,0.6126,3.3246,0.6149,3.3662,0.4993,3.3037
140,0.5759,3.7667,0.1625,6.104,0.2062,14.8738,nan,nan,0.4148,4.213,0.5578,3.3459,0.6052,3.4047,0.5068,3.3346
141,0.5607,3.8048,0.1656,6.1468,0.2008,14.9924,nan,nan,0.4188,4.2518,0.5563,3.3818,0.6043,3.4475,0.4899,3.3523
142,0.5555,3.8297,0.175,6.1909,0.1907,15.1029,nan,nan,0.4652,4.282,0.5281,3.4085,0.5784,3.4679,0.4898,3.3708
143,0.5617,3.8697,0.1625,6.2396,0.1878,15.2567,nan,nan,0.4674,4.3259,0.5219,3.425,0.6086,3.5043,0.4958,3.4091
144,0.5778,3.8934,0.1906,6.283,0.1891,15.3573,nan,nan,0.4645,4.3463,0.4978,3.4426,0.5837,3.5262,0.5128,3.457
145,0.6028,3.9165,0.2188,6.3243,0.1982,15.4585,nan,nan,0.4802,4.3836,0.5003,3.4739,0.5966,3.561,0.5646,3.4753
146,0.5869,3.9581,0.1875,6.3681,0.2078,15.5526,nan,nan,0.4665,4.4137,0.4877,3.5125,0.5968,3.5999,0.5741,3.4948
147,0.59,3.9815,0.1625,6.4134,0.1627,15.6566,nan,nan,0.4074,4.4457,0.5256,3.5295,0.6339,3.6351,0.555,3.5146
148,0.6025,4.0026,0.1562,6.4563,0.1728,15.779,nan,nan,0.3993,4.4816,0.5307,3.5803,0.5928,3.6536,0.553,3.5482
149,0.575,4.0267,0.1781,6.504,0.1824,15.9008,nan,nan,0.4053,4.5152,0.5655,3.6006,0.548,3.6886,0.5845,3.5816
150,0.5562,4.0528,0.1156,6.5463,0.1692,15.9998,nan,nan,0.4038,4.5586,0.6162,3.6367,0.5797,3.7104,0.5956,3.6184
151,0.575,4.0815,0.1375,6.5924,0.1537,16.1119,nan,nan,0.4227,4.5985,0.6368,3.6564,0.5794,3.733,0.6019,3.6333
152,0.6062,4.1063,0.2,6.6393,0.1708,16.2379,nan,nan,0.4444,4.6276,0.6209,3.6899,0.5429,3.7498,0.575,3.6628
153,0.6,4.128,0.1969,6.6843,0.1538,16.3483,nan,nan,0.4505,4.6467,0.6252,3.7246,0.5592,3.773,0.5689,3.6988
154,0.5857,4.1498,0.1812,6.7327,0.135,16.4683,nan,nan,0.4683,4.6863,0.5926,3.7618,0.587,3.7944,0.5244,3.7325
155,0.5607,4.1936,0.2219,6.7755,0.1537,16.5883,nan,nan,0.425,4.7235,0.5265,3.8021,0.5636,3.8321,0.4898,3.7719
156,0.5646,4.2165,0.2094,6.8219,0.1721,16.7135,nan,nan,0.422,4.7622,0.5205,3.838,0.5563,3.8736,0.5036,3.7921
157,0.5521,4.2395,0.1625,6.8659,0.1882,16.8383,nan,nan,0.4195,4.7861,0.5285,3.8607,0.5677,3.9155,0.5507,3.8288
158,0.5229,4.2797,0.1594,6.9095,0.1925,16.9557,nan,nan,0.3963,4.8235,0.494,3.895,0.579,3.936,0.5399,3.8481
159,0.5341,4.3207,0.1625,6.957,0.2026,17.0661,nan,nan,0.3591,4.8586,0.4888,3.9334,0.5855,3.9582,0.5494,3.8825
160,0.5626,4.344,0.125,7.0052,0.2045,17.1859,nan,nan,0.4446,4.8897,0.5534,3.9524,0.5889,3.9969,0.5752,3.9186
161,0.5782,4.368,0.1125,7.0525,0.1819,17.2963,nan,nan,0.4525,4.9223,0.5384,3.9896,0.5945,4.0365,0.5813,3.9416
162,0.5872,4.3928,0.1719,7.1002,0.2276,17.4128,nan,nan,0.4475,4.959,0.5438,4.0287,0.602,4.0748,0.5338,3.9716
163,0.6127,4.4379,0.1906,7.1521,0.2396,17.5283,nan,nan,0.4875,5.0007,0.5465,4.0683,0.5569,4.0956,0.5488,4.0045
164,0.6259,4.4608,0.1719,7.1965,0.2286,17.6602,nan,nan,0.5199,5.0363,0.5745,4.1034,0.5796,4.119,0.5598,4.0416
165,0.6048,4.4839,0.1844,7.2413,0.2263,17.7708,nan,nan,0.4926,5.0654,0.5456,4.1409,0.5751,4.1419,0.5136,4.0628
166,0.5961,4.5255,0.2031,7.2845,0.2805,17.8847,nan,nan,0.4928,5.1004,0.5532,4.1815,0.4918,4.1832,0.4878,4.1013
167,0.5528,4.5666,0.1906,7.3263,0.2282,17.9907,nan,nan,0.4794,5.1341,0.515,4.2182,0.4973,4.2225,0.5229,4.1402
168,0.5913,4.5873,0.2156,7.3684,0.2489,18.1055,nan,nan,0.4829,5.1598,0.5547,4.2514,0.531,4.2531,0.5122,4.1734
169,0.5855,4.6151,0.2156,7.4161,0.2315,18.2336,nan,nan,0.4949,5.1889,0.5344,4.2958,0.4726,4.2775,0.4982,4.2094
170,0.5725,4.6376,0.2156,7.4615,0.2072,18.367,nan,nan,0.4756,5.2201,0.5308,4.3324,0.4681,4.2959,0.523,4.2483
171,0.5653,4.6633,0.2031,7.5042,0.1725,18.4964,nan,nan,0.4777,5.2471,0.5689,4.3675,0.5698,4.3382,0.5237,4.2674
172,0.6015,4.7104,0.1562,7.5463,0.1871,18.6183,nan,nan,0.4884,5.2786,0.6095,4.4061,0.5668,4.3609,0.5284,4.3041
173,0.549,4.7334,0.1219,7.5965,0.1571,18.7455,nan,nan,0.4569,5.3149,0.561,4.441,0.5408,4.3844,0.5501,4.343
174,0.5673,4.7588,0.1062,7.646,0.1728,18.8531,nan,nan,0.442,5.3434,0.5538,4.4774,0.5867,4.4096,0.5991,4.3819
175,0.6274,4.8066,0.0781,7.6987,0.1815,19.0024,nan,nan,0.4618,5.3758,0.5487,4.5012,0.5643,4.4534,0.5801,4.418
176,0.5838,4.8524,0.0812,7.7456,0.1676,19.1195,nan,nan,0.4405,5.419,0.4999,4.5383,0.5461,4.4802,0.5607,4.4494
177,0.5807,4.8952,0.1281,7.7924,0.1676,19.2394,nan,nan,0.4421,5.4513,0.501,4.5764,0.5166,4.5237,0.5869,4.4846
178,0.594,4.9225,0.1781,7.84,0.2055,19.3694,nan,nan,0.4621,5.4997,0.5271,4.5992,0.5348,4.5447,0.567,4.5063
179,0.6257,4.9708,0.1781,7.8841,0.198,19.469,nan,nan,0.4412,5.5396,0.5394,4.6373,0.478,4.5913,0.5246,4.5382
180,0.5774,4.9947,0.2094,7.9277,0.1901,19.5655,nan,nan,0.4033,5.568,0.5778,4.6727,0.4674,4.6094,0.5359,4.5736
181,0.5861,5.0243,0.2188,7.9725,0.2324,19.6823,nan,nan,0.3948,5.6172,0.5932,4.7106,0.4864,4.6644,0.5518,4.6087
182,0.625,5.0535,0.1875,8.0221,0.2241,19.8043,nan,nan,0.367,5.6669,0.5769,4.7522,0.5438,4.7136,0.5049,4.6433
183,0.6256,5.0786,0.1344,8.0688,0.1704,19.9042,nan,nan,0.39,5.7159,0.5976,4.7935,0.5254,4.7605,0.512,4.6625
184,0.5808,5.0998,0.125,8.1148,0.185,20.0201,nan,nan,0.3948,5.7845,0.5846,4.8356,0.5848,4.7813,0.5054,4.685
185,0.5857,5.124,0.15,8.1623,0.208,20.1424,nan,nan,0.3939,5.8369,0.5483,4.8687,0.5972,4.8303,0.5363,4.7171
186,0.6348,5.1509,0.1406,8.2053,0.1936,20.3123,nan,nan,0.4039,5.8874,0.5413,4.9079,0.5738,4.8716,0.5552,4.7508
187,0.6062,5.1988,0.1719,8.2526,0.1929,20.4202,nan,nan,0.4433,5.9339,0.5438,4.9515,0.543,4.9189,0.5852,4.7691
188,0.6098,5.2243,0.1969,8.299,0.2421,20.5314,nan,nan,0.4025,5.9833,0.5461,4.99,0.6014,4.9436,0.5607,4.8064
189,0.6154,5.248,0.1969,8.3395,0.2427,20.6612,nan,nan,0.4138,6.0402,0.5478,5.0296,0.5918,4.9859,0.5731,4.8433
190,0.6468,5.2686,0.1375,8.3881,0.2126,20.7852,nan,nan,0.4407,6.1119,0.5506,5.0663,0.6267,5.0097,0.5527,4.8618
191,0.6182,5.2916,0.1219,8.4347,0.1944,20.9743,nan,nan,0.4662,6.152,0.5659,5.1055,0.5774,5.0354,0.5374,4.8991
192,0.6268,5.3385,0.0688,8.4803,0.1962,21.1007,nan,nan,0.4473,6.2159,0.5854,5.1407,0.5911,5.0811,0.51,4.9372
193,0.608,5.3634,0.0562,8.5243,0.1775,21.2065,nan,nan,0.4732,6.2934,0.5946,5.177,0.5573,5.1072,0.5097,4.9606
194,0.578,5.386,0.0562,8.5686,0.188,21.3086,nan,nan,0.4638,6.3399,0.5856,5.1966,0.5603,5.1536,0.5102,4.9968
195,0.5605,5.4091,0.075,8.6158,0.2062,21.42,nan,nan,0.4608,6.3903,0.6072,5.2156,0.5422,5.1986,0.5098,5.0354
196,0.5862,5.435,0.1062,8.6611,0.1974,21.5201,nan,nan,0.4313,6.4245,0.5996,5.237,0.5976,5.2292,0.5298,5.0557
197,0.55,5.4791,0.1406,8.7026,0.1835,21.6311,nan,nan,0.486,6.4827,0.5931,5.2716,0.5821,5.2766,0.5566,5.0969
198,0.5312,5.5231,0.1219,8.7471,0.1672,21.7575,nan,nan,0.522,6.5552,0.5606,5.3232,0.5934,5.3063,0.565,5.1223
199,0.5768,5.5492,0.1438,8.7892,0.1402,21.8693,nan,nan,0.532,6.6164,0.5625,5.3564,0.5787,5.3477,0.5563,5.1749
200,0.5368,5.5732,0.1594,8.8338,0.1909,21.988,nan,nan,0.5221,6.6594,0.5526,5.3933,0.6004,5.372,0.5502,5.213
201,0.5325,5.6174,0.1219,8.8782,0.201,22.1,nan,nan,0.5601,6.7004,0.5673,5.4299,0.6255,5.4197,0.5194,5.2409
202,0.5763,5.6635,0.1156,8.9199,0.2208,22.206,nan,nan,0.5291,6.7761,0.566,5.4671,0.595,5.4608,0.4857,5.2595
203,0.5938,5.6847,0.1156,8.9653,0.2354,22.3369,nan,nan,0.4936,6.8479,0.5418,5.5034,0.5853,5.5067,0.4964,5.296
204,0.5799,5.7108,0.0906,9.0144,0.2283,22.4454,nan,nan,0.4838,6.9025,0.5471,5.5434,0.5996,5.5282,0.4598,5.3358
205,0.6199,5.7351,0.0812,9.0608,0.1901,22.5723,nan,nan,0.4993,6.9469,0.5663,5.5827,0.6143,5.5557,0.4642,5.3716
206,0.5967,5.7802,0.1094,9.1025,0.2308,22.6858,nan,nan,0.4789,7.0125,0.5302,5.6217,0.5841,5.5991,0.4842,5.4131
207,0.5786,5.8025,0.0875,9.1493,0.2542,22.7888,nan,nan,0.5012,7.0592,0.542,5.6561,0.6002,5.6383,0.5105,5.4371
208,0.5875,5.8323,0.0938,9.1965,0.2534,22.9021,nan,nan,0.4987,7.1121,0.5817,5.6954,0.6325,5.6837,0.5313,5.4722
209,0.5958,5.8768,0.1375,9.2431,0.3084,23.0204,nan,nan,0.5174,7.1642,0.6121,5.7187,0.6347,5.7168,0.5909,5.4937
210,0.6177,5.9188,0.1094,9.2836,0.2988,23.13,nan,nan,0.5095,7.2289,0.5659,5.7541,0.5749,5.7543,0.5954,5.5322
211,0.6344,5.9603,0.1188,9.3289,0.2882,23.2374,nan,nan,0.5401,7.2863,0.5885,5.7909,0.5802,5.7822,0.5914,5.5676
212,0.6524,5.9833,0.1156,9.3741,0.2347,23.3625,nan,nan,0.5402,7.3497,0.5809,5.8278,0.6188,5.8116,0.5724,5.5997
213,0.6524,6.0082,0.1094,9.4248,0.2104,23.4704,nan,nan,0.542,7.4009,0.5505,5.8652,0.5733,5.8552,0.5325,5.6365
214,0.6824,6.0336,0.0781,9.4666,0.1773,23.5803,nan,nan,0.5357,7.4536,0.5514,5.9048,0.5735,5.895,0.5274,5.6577
215,0.6981,6.0877,0.1,9.5119,0.1673,23.6825,nan,nan,0.5755,7.5116,0.5742,5.9509,0.5868,5.9367,0.5119,5.6817
216,0.6939,6.1123,0.0688,9.5542,0.1579,23.8065,nan,nan,0.5448,7.5553,0.5666,5.9848,0.5487,5.977,0.5,5.7157
217,0.697,6.1359,0.0688,9.5961,0.1731,23.921,nan,nan,0.5475,7.6004,0.5458,6.0211,0.5267,6.0045,0.5061,5.7529
218,0.7356,6.1601,0.075,9.6378,0.2109,24.0375,nan,nan,0.5572,7.6555,0.579,6.0646,0.5786,6.0347,0.4887,5.7904
219,0.7015,6.183,0.0812,9.6853,0.2257,24.1936,nan,nan,0.5754,7.7001,0.5363,6.1055,0.557,6.075,0.4542,5.8131
220,0.689,6.2254,0.0594,9.7302,0.2263,24.2871,nan,nan,0.5785,7.7689,0.5327,6.1431,0.558,6.1001,0.4686,5.8486
221,0.689,6.2507,0.0938,9.7779,0.2091,24.4184,nan,nan,0.5914,7.8135,0.5146,6.1815,0.5643,6.147,0.4812,5.885
222,0.6921,6.2755,0.0969,9.8256,0.2137,24.5519,nan,nan,0.6058,7.857,0.5443,6.2407,0.5842,6.1725,0.4985,5.9235
223,0.6671,6.2996,0.0969,9.8741,0.1889,24.6635,nan,nan,0.6063,7.8904,0.534,6.2665,0.5533,6.216,0.5329,5.9641
224,0.69,6.3226,0.0969,9.9224,0.1857,24.7886,nan,nan,0.6045,7.9427,0.5618,6.3059,0.5631,6.2631,0.5569,5.9954
225,0.69,6.3683,0.1,9.9663,0.192,24.8917,nan,nan,0.6043,8.0008,0.575,6.3581,0.5822,6.3055,0.5813,6.0367
226,0.69,6.3939,0.075,10.0121,0.2018,25.004,nan,nan,0.5811,8.0473,0.6125,6.3945,0.5839,6.3572,0.5935,6.072
227,0.6851,6.4325,0.0688,10.0578,0.2234,25.1325,nan,nan,0.5641,8.103,0.5873,6.4274,0.5473,6.4057,0.5702,6.1108
228,0.7026,6.4595,0.05,10.1048,0.234,25.2457,nan,nan,0.5555,8.1565,0.5524,6.4645,0.5655,6.4525,0.5704,6.1497
229,0.691,6.5016,0.0531,10.1534,0.2263,25.3605,nan,nan,0.5509,8.2147,0.5541,6.5045,0.5912,6.499,0.5674,6.1697
230,0.666,6.5245,0.0531,10.1987,0.2238,25.4767,nan,nan,0.5561,8.257,0.5581,6.5447,0.6124,6.5423,0.535,6.1891
231,0.6706,6.5498,0.05,10.2406,0.2465,25.5743,nan,nan,0.584,8.3207,0.5238,6.5874,0.6593,6.5918,0.5324,6.2081
232,0.6638,6.5752,0.05,10.2876,0.2032,25.6944,nan,nan,0.5691,8.3616,0.5438,6.6293,0.691,6.6139,0.572,6.2281
233,0.6688,6.6179,0.075,10.3378,0.1989,25.7932,nan,nan,0.5545,8.4143,0.5503,6.6743,0.6607,6.656,0.5718,6.2649
234,0.67,6.6411,0.0594,10.3823,0.1847,25.9183,nan,nan,0.5822,8.4764,0.5399,6.7083,0.621,6.7,0.5748,6.2862
235,0.6742,6.6633,0.1062,10.4317,0.1948,26.034,nan,nan,0.5495,8.5071,0.5022,6.7459,0.598,6.7233,0.5996,6.3336
236,0.678,6.7053,0.1125,10.4792,0.1923,26.155,nan,nan,0.5483,8.5526,0.5237,6.7869,0.596,6.7469,0.603,6.3702
237,0.65,6.7266,0.1156,10.5222,0.2163,26.2438,nan,nan,0.5455,8.5871,0.4948,6.809,0.5681,6.7859,0.5556,6.3871
238,0.6,6.7733,0.0875,10.5673,0.2235,26.3442,nan,nan,0.5793,8.6531,0.5415,6.8453,0.5832,6.8103,0.5733,6.4231
239,0.6083,6.7975,0.0875,10.6131,0.2345,26.4469,nan,nan,0.5635,8.6995,0.547,6.8905,0.6133,6.8523,0.5919,6.4595
240,0.6042,6.8229,0.0688,10.6614,0.2516,26.582,nan,nan,0.5722,8.7467,0.5131,6.9283,0.5737,6.8788,0.5759,6.495
241,0.6208,6.8691,0.0656,10.7044,0.2139,26.6904,nan,nan,0.6052,8.8022,0.5188,6.9683,0.5529,6.9256,0.5637,6.5355
242,0.6833,6.8935,0.0562,10.7495,0.2025,26.7997,nan,nan,0.651,8.851,0.5389,6.9994,0.5682,6.9516,0.5827,6.5741
243,0.7283,6.9168,0.0625,10.7968,0.1826,26.9136,nan,nan,0.67,8.9001,0.5475,7.0384,0.5613,6.9922,0.5968,6.6106
244,0.7061,6.9434,0.075,10.8431,0.2514,27.0372,nan,nan,0.6832,8.9633,0.551,7.0771,0.5307,7.0316,0.5884,6.6498
245,0.7144,6.9659,0.0625,10.8865,0.2315,27.1526,nan,nan,0.6866,9.0147,0.6226,7.1139,0.5728,7.0777,0.5837,6.6819
246,0.6752,7.0151,0.0469,10.9282,0.2295,27.222,nan,nan,0.6674,9.0662,0.5876,7.1578,0.5733,7.1042,0.5765,6.7021
247,0.6529,7.0381,0.0531,10.9721,0.2633,27.3322,nan,nan,0.6496,9.1081,0.5883,7.1906,0.5443,7.1517,0.5942,6.7373
248,0.6579,7.0621,0.0719,11.0187,0.2792,27.4697,nan,nan,0.6291,9.1549,0.5484,7.2345,0.5325,7.1798,0.5847,6.7592
249,0.6985,7.1019,0.0625,11.0671,0.2146,27.5817,nan,nan,0.6473,9.1901,0.5661,7.2743,0.5547,7.2196,0.5618,6.793
250,0.7193,7.1249,0.1031,11.1107,0.2085,27.7032,nan,nan,0.6622,9.2659,0.5705,7.307,0.5564,7.2436,0.5566,6.8281
251,0.7392,7.1468,0.1094,11.158,0.2874,27.8171,nan,nan,0.649,9.3211,0.6062,7.3396,0.5309,7.2869,0.5518,6.8749
252,0.7281,7.175,0.1094,11.202,0.2564,27.9258,nan,nan,0.6459,9.3665,0.614,7.3785,0.5664,7.3265,0.5466,6.9084
253,0.7031,7.2266,0.0938,11.2466,0.2696,28.0234,nan,nan,0.6282,9.4262,0.6293,7.419,0.5831,7.351,0.5427,6.9488
254,0.6331,7.2529,0.0969,11.2926,0.269,28.1547,nan,nan,0.6153,9.4726,0.5969,7.4518,0.6098,7.3772,0.5401,6.9845
255,0.5622,7.2781,0.0375,11.3364,0.2829,28.2737,nan,nan,0.6062,9.5202,0.565,7.489,0.6252,7.4157,0.5524,7.0048
256,0.5852,7.3043,0.0438,11.3811,0.2327,28.3838,nan,nan,0.6302,9.5481,0.5674,7.5373,0.6678,7.4641,0.5571,7.0455
257,0.5936,7.329,0.0594,11.426,0.2514,28.527,nan,nan,0.6158,9.5893,0.5521,7.5801,0.6442,7.4865,0.5418,7.0862
258,0.6029,7.3545,0.0688,11.4731,0.2307,28.6352,nan,nan,0.6322,9.6471,0.5352,7.6006,0.6586,7.5093,0.5122,7.1327
259,0.6504,7.3836,0.0594,11.5161,0.2547,28.753,nan,nan,0.6435,9.7118,0.5429,7.6403,0.6586,7.551,0.5391,7.1518
260,0.7171,7.4098,0.1062,11.5588,0.2423,28.8796,nan,nan,0.6753,9.7584,0.5925,7.6789,0.6449,7.5961,0.5401,7.179
261,0.6778,7.4382,0.0938,11.6017,0.2239,28.9891,nan,nan,0.6704,9.8049,0.5712,7.7171,0.6368,7.6224,0.5774,7.2122
262,0.6712,7.4588,0.0938,11.6422,0.2261,29.113,nan,nan,0.6687,9.8473,0.5756,7.7373,0.6607,7.662,0.5941,7.2463
263,0.6868,7.4872,0.0812,11.6861,0.2502,29.2286,nan,nan,0.6528,9.9095,0.5727,7.783,0.6631,7.7106,0.6409,7.2849
264,0.666,7.5108,0.0938,11.7352,0.2242,29.3412,nan,nan,0.6064,9.9447,0.5846,7.8194,0.6149,7.7543,0.632,7.3229
265,0.641,7.5357,0.1,11.7775,0.2288,29.4565,nan,nan,0.5627,10.0142,0.5492,7.8395,0.605,7.776,0.6435,7.3616
266,0.6517,7.5611,0.1031,11.8185,0.2286,29.5674,nan,nan,0.5502,10.0607,0.5696,7.8809,0.5897,7.8178,0.6121,7.3839
267,0.6617,7.5916,0.0969,11.8602,0.2311,29.6816,nan,nan,0.5715,10.109,0.5688,7.9021,0.5689,7.8558,0.6091,7.4195
268,0.6438,7.6481,0.1094,11.9052,0.2112,29.8116,nan,nan,0.5883,10.155,0.5941,7.9492,0.5571,7.8808,0.5893,7.4586
269,0.6396,7.6732,0.1469,11.9481,0.233,29.9497,nan,nan,0.6051,10.1983,0.6071,7.9872,0.5528,7.9264,0.5935,7.5005
270,0.6046,7.6981,0.1281,11.9915,0.227,30.0614,nan,nan,0.6076,10.249,0.5965,8.0259,0.5449,7.9506,0.5609,7.5404
271,0.6078,7.7249,0.1281,12.0348,0.2735,30.1809,nan,nan,0.6094,10.2952,0.5994,8.0509,0.5387,7.9971,0.5403,7.5722
272,0.6128,7.7532,0.1094,12.0774,0.2324,30.2864,nan,nan,0.6025,10.3571,0.6211,8.0919,0.5447,8.0324,0.5536,7.6127
273,0.6006,7.7797,0.1094,12.1227,0.2327,30.39,nan,nan,0.6277,10.4037,0.624,8.1346,0.5401,8.0626,0.5362,7.6487
274,0.6381,7.8055,0.0781,12.1659,0.1909,30.5099,nan,nan,0.6336,10.4527,0.6112,8.1706,0.5637,8.0849,0.5181,7.6736
275,0.6731,7.8273,0.0969,12.2065,0.1999,30.6084,nan,nan,0.6693,10.4963,0.6456,8.206,0.5791,8.1077,0.5387,7.7129
276,0.67,7.8525,0.1219,12.2498,0.1478,30.7439,nan,nan,0.6791,10.528,0.636,8.2385,0.5843,8.1524,0.581,7.7604
277,0.6606,7.8759,0.1312,12.2928,0.1779,30.8649,nan,nan,0.6416,10.5575,0.6096,8.2739,0.5839,8.1733,0.5697,7.7826
278,0.674,7.9011,0.1219,12.3347,0.2185,30.9784,nan,nan,0.6376,10.606,0.6007,8.3142,0.5845,8.1975,0.5781,7.8185
279,0.6418,7.9255,0.1062,12.374,0.2443,31.0989,nan,nan,0.6431,10.6685,0.5874,8.3754,0.5872,8.2394,0.6242,7.8376
280,0.6324,7.9521,0.0844,12.4136,0.272,31.231,nan,nan,0.6349,10.7164,0.5923,8.3948,0.569,8.2829,0.6311,7.8562
281,0.6449,7.9787,0.0812,12.453,0.2813,31.3375,nan,nan,0.6335,10.7659,0.6211,8.4317,0.6051,8.3241,0.6138,7.8762
282,0.6318,8.0057,0.0812,12.5016,0.2804,31.451,nan,nan,0.6695,10.8334,0.6167,8.4734,0.6044,8.3726,0.6253,7.9179
283,0.6443,8.0326,0.1344,12.545,0.2291,31.5556,nan,nan,0.6692,10.8782,0.6231,8.5072,0.5944,8.396,0.6295,7.9398
284,0.6108,8.0759,0.1531,12.5833,0.2135,31.6569,nan,nan,0.6441,10.9416,0.6242,8.5593,0.6182,8.4179,0.59,7.982
285,0.6202,8.0995,0.1219,12.6231,0.1882,31.7794,nan,nan,0.625,10.9698,0.608,8.5888,0.6403,8.4635,0.582,8.0039
286,0.6434,8.1271,0.1219,12.6629,0.2103,31.894,nan,nan,0.6174,11.0167,0.5996,8.6294,0.6174,8.502,0.57,8.0468
287,0.6284,8.1738,0.1125,12.7015,0.2004,32.0083,nan,nan,0.6276,11.0738,0.6001,8.6694,0.6236,8.5262,0.5988,8.0887
288,0.6493,8.1954,0.05,12.7486,0.1951,32.139,nan,nan,0.6069,11.1063,0.6186,8.711,0.6251,8.5476,0.6073,8.1311
289,0.697,8.2208,0.0281,12.7885,0.1831,32.2354,nan,nan,0.6223,11.1487,0.6414,8.7537,0.5977,8.5883,0.6288,8.1538
290,0.6939,8.2478,0.05,12.8287,0.1835,32.3618,nan,nan,0.6199,11.2104,0.6523,8.788,0.6155,8.6155,0.6442,8.196
291,0.6546,8.2729,0.0469,12.8695,0.1798,32.48,nan,nan,0.6396,11.2568,0.631,8.809,0.5897,8.6583,0.6358,8.2165
292,0.6971,8.2976,0.1344,12.9142,0.2015,32.5884,nan,nan,0.6348,11.3153,0.6562,8.8483,0.5966,8.7047,0.5807,8.2591
293,0.6733,8.3236,0.1375,12.9545,0.2305,32.6934,nan,nan,0.6307,11.3581,0.6225,8.8911,0.5818,8.7302,0.591,8.3004
294,0.6703,8.3471,0.1594,12.9952,0.2327,32.834,nan,nan,0.5929,11.3898,0.6225,8.932,0.5999,8.7524,0.5608,8.349
295,0.6663,8.3727,0.1656,13.035,0.2797,33.0157,nan,nan,0.6077,11.4374,0.6173,8.969,0.5634,8.7755,0.5113,8.3883
296,0.6799,8.4035,0.1438,13.0759,0.2421,33.1326,nan,nan,0.574,11.4872,0.6357,9.0078,0.574,8.8005,0.5173,8.4101
297,0.6718,8.4297,0.0781,13.1153,0.2126,33.2616,nan,nan,0.576,11.5452,0.6195,9.0471,0.5687,8.8467,0.5209,8.4344
298,0.6718,8.454,0.0844,13.1616,0.1864,33.39,nan,nan,0.5853,11.5752,0.6246,9.0901,0.5568,8.89,0.5027,8.458
299,0.6843,8.4783,0.0742,13.2008,0.2488,33.5008,nan,nan,0.6318,11.6342,0.6116,9.133,0.538,8.913,0.5232,8.481
300,0.6664,8.5046,0.0521,13.2422,0.2304,33.63,nan,nan,0.6206,11.6813,0.5981,9.1726,0.5298,8.9422,0.5466,8.5226
301,0.6564,8.5282,nan,nan,0.2553,33.7701,nan,nan,0.6221,11.7305,0.6061,9.2188,0.545,8.9705,0.5548,8.5634
302,0.6512,8.5568,nan,nan,0.2669,33.8783,nan,nan,0.595,11.7772,0.6014,9.2441,0.5677,9.0138,0.5757,8.6058
303,0.6667,8.5851,nan,nan,0.2826,34.0037,nan,nan,0.5981,11.825,0.6158,9.286,0.6044,9.0358,0.5609,8.6511
304,0.68,8.6108,nan,nan,0.2604,34.115,nan,nan,0.6046,11.8755,0.6306,9.3357,0.6143,9.0643,0.5699,8.6871
305,0.7086,8.6381,nan,nan,0.2299,34.2356,nan,nan,0.6209,11.9189,0.6377,9.3763,0.6345,9.0879,0.6036,8.7095
306,0.7186,8.6595,nan,nan,0.2379,34.3971,nan,nan,0.6307,11.9523,0.6266,9.4208,0.63,9.1289,0.6217,8.7351
307,0.7082,8.6852,nan,nan,0.2836,34.5222,nan,nan,0.6546,11.998,0.6407,9.4645,0.6051,9.1553,0.6312,8.7732
308,0.6391,8.7308,nan,nan,0.3118,34.646,nan,nan,0.6144,12.0455,0.6442,9.5062,0.5971,9.1991,0.6699,8.8114
309,0.6412,8.7571,nan,nan,0.2835,34.7801,nan,nan,0.6017,12.0914,0.6415,9.5436,0.6154,9.2445,0.6927,8.8525
310,0.6418,8.7855,nan,nan,0.2605,34.9417,nan,nan,0.5933,12.1433,0.6356,9.5856,0.6385,9.2679,0.6437,8.8748
311,0.6318,8.8118,nan,nan,0.251,35.0662,nan,nan,0.6027,12.2068,0.6417,9.6271,0.6502,9.2879,0.6013,8.9105
312,0.6193,8.8385,nan,nan,0.2166,35.2058,nan,nan,0.6052,12.2511,0.65,9.6726,0.6677,9.3294,0.6236,8.9335
313,0.6801,8.8672,nan,nan,0.1799,35.3281,nan,nan,0.6649,12.2901,0.6416,9.7193,0.6736,9.3735,0.5964,8.9539
314,0.651,8.8929,nan,nan,0.1706,35.4411,nan,nan,0.6893,12.3265,0.6461,9.758,0.6682,9.4165,0.5729,8.9743
315,0.6608,8.9205,nan,nan,0.2324,35.5761,nan,nan,0.6847,12.3601,0.6536,9.8023,0.6792,9.4391,0.5854,9.0373
316,0.6566,8.948,nan,nan,0.2212,35.6973,nan,nan,0.7078,12.4004,0.6564,9.8438,0.6933,9.4619,0.6451,9.0599
317,0.67,9.0009,nan,nan,0.2324,35.8166,nan,nan,0.7091,12.4419,0.6494,9.889,0.6663,9.4834,0.6104,9.1024
318,0.685,9.0279,nan,nan,0.2269,35.9415,nan,nan,0.6841,12.4712,0.6121,9.9317,0.6564,9.5075,0.6444,9.1401
319,0.6819,9.055,nan,nan,0.2579,36.057,nan,nan,0.6615,12.5158,0.6152,9.9738,0.6562,9.5476,0.6505,9.1611
320,0.6751,9.0786,nan,nan,0.2247,36.188,nan,nan,0.6561,12.5568,0.6091,10.0247,0.6217,9.5924,0.6772,9.1992
321,0.7085,9.1074,nan,nan,0.274,36.3082,nan,nan,0.638,12.6161,0.5978,10.0665,0.5947,9.6315,0.6492,9.2369
322,0.7513,9.137,nan,nan,0.2774,36.4385,nan,nan,0.6498,12.6645,0.6324,10.1107,0.6255,9.6766,0.6552,9.2593
323,0.7113,9.1859,nan,nan,0.3156,36.5621,nan,nan,0.6498,12.7199,0.6786,10.1739,0.644,9.6987,0.6233,9.283
324,0.7058,9.2122,nan,nan,0.2727,36.6764,nan,nan,0.6542,12.7634,0.6537,10.197,0.6432,9.7223,0.5993,9.3029
325,0.7486,9.2377,nan,nan,0.2687,36.8178,nan,nan,0.6687,12.7962,0.6575,10.2422,0.6761,9.7643,0.6053,9.3229
326,0.7361,9.2925,nan,nan,0.2565,36.969,nan,nan,0.6702,12.8427,0.6769,10.2847,0.6691,9.7865,0.6223,9.3462
327,0.7075,9.3135,nan,nan,0.2442,37.0747,nan,nan,0.6418,12.874,0.6352,10.3271,0.6727,9.8108,0.6075,9.3908
328,0.7175,9.3392,nan,nan,0.2223,37.1876,nan,nan,0.6596,12.9169,0.6241,10.3451,0.655,9.8712,0.6147,9.4257
329,0.7106,9.3663,nan,nan,0.2482,37.3149,nan,nan,0.6673,12.9602,0.6139,10.3828,0.6702,9.9097,0.6537,9.4471
330,0.6806,9.3938,nan,nan,0.2358,37.4845,nan,nan,0.678,13.0056,0.6082,10.4234,0.6653,9.931,0.6134,9.4844
331,0.6889,9.4243,nan,nan,0.2157,37.6121,nan,nan,0.6773,13.0607,0.5852,10.469,0.6778,9.9518,0.6044,9.5188
332,0.6831,9.4496,nan,nan,0.2429,37.7375,nan,nan,0.6884,13.0991,0.5907,10.5217,0.6634,9.989,0.6134,9.5536
333,0.6794,9.4723,nan,nan,0.2424,37.869,nan,nan,0.709,13.1532,0.5887,10.562,0.6582,10.0309,0.6482,9.5913
334,0.6919,9.5013,nan,nan,0.2197,38.0212,nan,nan,0.7145,13.1987,0.5919,10.6041,0.6818,10.051,0.6319,9.6322
335,0.7219,9.5245,nan,nan,0.2462,38.1422,nan,nan,0.7167,13.2255,0.5901,10.6271,0.6678,10.0932,0.6641,9.6645
336,0.7344,9.5549,nan,nan,0.2412,38.2626,nan,nan,0.7153,13.2729,0.6237,10.6762,0.6664,10.1188,0.652,9.686
337,0.7375,9.5745,nan,nan,0.2073,38.3994,nan,nan,0.7097,13.3129,0.6192,10.7178,0.6572,10.144,0.6306,9.7073
338,0.717,9.6015,nan,nan,0.2011,38.4983,nan,nan,0.6931,13.3468,0.6165,10.738,0.6995,10.1856,0.6246,9.7471
339,0.7281,9.6309,nan,nan,0.2407,38.6233,nan,nan,0.6854,13.4066,0.6012,10.7786,0.6483,10.2282,0.6064,9.7905
340,0.7197,9.6562,nan,nan,0.2311,38.7632,nan,nan,0.6794,13.4504,0.6544,10.8247,0.6448,10.2492,0.6084,9.8128
341,0.6781,9.7101,nan,nan,0.2196,38.8791,nan,nan,0.677,13.4922,0.6002,10.8681,0.6504,10.2742,0.6184,9.8507
342,0.6629,9.7371,nan,nan,0.2091,38.9833,nan,nan,0.6717,13.5428,0.5998,10.9024,0.6658,10.3137,0.6404,9.8734
343,0.7063,9.7649,nan,nan,0.1798,39.0885,nan,nan,0.6479,13.5918,0.6244,10.9531,0.6273,10.3558,0.6302,9.8958
344,0.7286,9.7922,nan,nan,0.2213,39.2161,nan,nan,0.6455,13.6225,0.6629,10.9938,0.6243,10.3805,0.6513,9.9428
345,0.7327,9.8173,nan,nan,0.2071,39.3509,nan,nan,0.5964,13.6833,0.6163,11.0376,0.6137,10.424,0.6483,9.9877
346,0.7419,9.8499,nan,nan,0.2413,39.4505,nan,nan,0.5914,13.7357,0.642,11.0837,0.5977,10.4499,0.6683,10.0267
347,0.7217,9.874,nan,nan,0.278,39.5745,nan,nan,0.644,13.7823,0.6348,11.1279,0.608,10.474,0.6894,10.0735
348,0.6981,9.9183,nan,nan,0.344,39.6914,nan,nan,0.6415,13.8403,0.6122,11.171,0.6412,10.4963,0.6828,10.1107
349,0.6869,9.9455,nan,nan,0.2586,39.8025,nan,nan,0.6341,13.8703,0.5947,11.1996,0.6677,10.5405,0.6504,10.1312
350,0.6224,9.9909,nan,nan,0.2937,39.9302,nan,nan,0.6585,13.9188,0.5994,11.2431,0.6692,10.5627,0.6555,10.1758
351,0.6382,10.0417,nan,nan,0.2721,40.053,nan,nan,0.6704,13.9807,0.5984,11.2898,0.7104,10.5824,0.6386,10.1981
352,0.6361,10.0732,nan,nan,0.2369,40.1875,nan,nan,0.6541,14.0227,0.6243,11.3323,0.6941,10.6052,0.6,10.2255
353,0.6493,10.0978,nan,nan,0.2255,40.2919,nan,nan,0.6743,14.0769,0.6452,11.3539,0.6693,10.6283,0.6111,10.2487
354,0.6396,10.1213,nan,nan,0.2775,40.4188,nan,nan,0.6821,14.106,0.6539,11.3923,0.6273,10.6706,0.6531,10.291
355,0.6333,10.1452,nan,nan,0.2473,40.5303,nan,nan,0.6849,14.1484,0.6795,11.4165,0.6402,10.6907,0.6629,10.3386
356,0.6325,10.171,nan,nan,0.2689,40.6536,nan,nan,0.7145,14.2056,0.7031,11.4795,0.6021,10.7145,0.6614,10.3811
357,0.6429,10.1972,nan,nan,0.3017,40.7811,nan,nan,0.684,14.2349,0.6697,11.5042,0.6101,10.7392,0.6806,10.4078
358,0.6648,10.2168,nan,nan,0.2842,40.9138,nan,nan,0.639,14.2723,0.6499,11.5436,0.6028,10.7613,0.6636,10.4458
359,0.6301,10.2448,nan,nan,0.2561,41.0294,nan,nan,0.6475,14.3107,0.6381,11.5834,0.6466,10.7865,0.6446,10.4861
360,0.6634,10.2733,nan,nan,0.2646,41.1897,nan,nan,0.6617,14.3541,0.6213,11.637,0.6176,10.8271,0.6379,10.5106
361,0.6084,10.3197,nan,nan,0.2634,41.3176,nan,nan,0.6303,14.402,0.5829,11.6848,0.6084,10.8471,0.5957,10.5489
362,0.606,10.3446,nan,nan,0.2402,41.4202,nan,nan,0.6347,14.432,0.6075,11.7132,0.5884,10.8716,0.6184,10.5695
363,0.6154,10.3703,nan,nan,0.2604,41.5256,nan,nan,0.6514,14.4901,0.6279,11.7515,0.6155,10.8935,0.599,10.5954
364,0.6314,10.3962,nan,nan,0.2545,41.6909,nan,nan,0.6359,14.5236,0.6524,11.7975,0.6225,10.9376,0.5823,10.6161
365,0.6105,10.4226,nan,nan,0.2706,41.8305,nan,nan,0.6009,14.5709,0.6392,11.8362,0.6397,10.9585,0.5694,10.6588
366,0.6155,10.4516,nan,nan,0.2528,41.9494,nan,nan,0.5791,14.6316,0.6645,11.882,0.659,10.9819,0.5987,10.7012
367,0.6512,10.4763,nan,nan,0.2492,42.0526,nan,nan,0.6084,14.6688,0.6637,11.9226,0.6665,11.0228,0.5988,10.7256
368,0.6096,10.5086,nan,nan,0.2276,42.2056,nan,nan,0.6219,14.722,0.6332,11.9645,0.643,11.0475,0.6179,10.7448
369,0.62,10.5324,nan,nan,0.2492,42.3138,nan,nan,0.6122,14.7661,0.6314,11.9998,0.5989,11.0739,0.6561,10.7663
370,0.645,10.5588,nan,nan,0.2173,42.4499,nan,nan,0.6425,14.8141,0.6423,12.0349,0.6087,11.1173,0.6573,10.7872
371,0.6694,10.5866,nan,nan,0.2286,42.5895,nan,nan,0.6664,14.8429,0.6446,12.0745,0.6206,11.145,0.67,10.8078
372,0.6507,10.6128,nan,nan,0.223,42.7135,nan,nan,0.6725,14.8961,0.6454,12.1167,0.6478,11.1917,0.6521,10.8493
373,0.6816,10.6613,nan,nan,0.2194,42.8329,nan,nan,0.6953,14.9319,0.6716,12.1696,0.6622,11.2379,0.6527,10.8695
374,0.6775,10.686,nan,nan,0.2172,42.9817,nan,nan,0.7217,14.961,0.6616,12.2166,0.7139,11.2596,0.6314,10.9066
375,0.6578,10.713,nan,nan,0.2365,43.1204,nan,nan,0.7085,15.0016,0.6238,12.2604,0.6766,11.2826,0.6199,10.9432
376,0.7134,10.7462,nan,nan,0.2256,43.2398,nan,nan,0.7301,15.0336,0.6242,12.3043,0.658,11.3066,0.6233,10.9792
377,0.6696,10.7726,nan,nan,0.2889,43.4898,nan,nan,0.7151,15.0755,0.6216,12.3638,0.6239,11.3533,0.5922,11.0012
378,0.6429,10.7943,nan,nan,0.3088,43.6531,nan,nan,0.6793,15.1033,0.6092,12.405,0.6627,11.3788,0.5539,11.0404
379,0.6429,10.8229,nan,nan,0.2815,43.7859,nan,nan,0.6972,15.1345,0.6192,12.4472,0.6104,11.4202,0.533,11.0608
380,0.6562,10.8517,nan,nan,0.3065,43.9537,nan,nan,0.7228,15.1767,0.6676,12.4882,0.6107,11.444,0.5433,11.1054
381,0.6344,10.8784,nan,nan,0.2826,44.0982,nan,nan,0.6858,15.205,0.6671,12.5327,0.6513,11.487,0.5471,11.1465
382,0.6819,10.9109,nan,nan,0.2347,44.2156,nan,nan,0.6461,15.2464,0.6601,12.578,0.7015,11.5328,0.5526,11.1839
383,0.7027,10.9397,nan,nan,0.2181,44.392,nan,nan,0.6789,15.2917,0.651,12.6226,0.6496,11.5546,0.581,11.2224
384,0.7027,10.9686,nan,nan,0.2507,44.516,nan,nan,0.6585,15.3377,0.6448,12.6735,0.7001,11.5787,0.6191,11.2679
385,0.7159,10.9933,nan,nan,0.2453,44.674,nan,nan,0.6623,15.3685,0.6405,12.7225,0.7626,11.5985,0.6194,11.2913
386,0.7065,11.0198,nan,nan,0.2545,44.7988,nan,nan,0.6746,15.3855,0.6238,12.7426,0.739,11.6207,0.6036,11.3226
387,0.6549,11.0685,nan,nan,0.2666,44.9366,nan,nan,0.6659,15.424,0.6523,12.7815,0.6915,11.6403,nan,nan
388,0.6608,11.0967,nan,nan,0.2964,45.1182,nan,nan,0.6592,15.4773,0.6553,12.8235,0.69,11.6629,nan,nan
389,0.6577,11.1224,nan,nan,0.2771,45.2482,nan,nan,0.6363,15.5215,0.6626,12.8525,0.7043,11.7081,nan,nan
390,0.6454,11.1532,nan,nan,0.2326,45.3899,nan,nan,0.5975,15.5593,0.6356,12.8872,0.6525,11.7336,nan,nan
391,0.6516,11.1866,nan,nan,0.2533,45.532,nan,nan,0.5651,15.6102,0.6497,12.9365,0.6332,11.7552,nan,nan
392,0.6733,11.2153,nan,nan,0.2416,45.6865,nan,nan,0.5885,15.6604,0.6274,12.9796,0.6559,11.8001,nan,nan
393,0.634,11.245,nan,nan,0.215,45.827,nan,nan,0.6154,15.6933,0.6447,13.016,0.706,11.8219,nan,nan
394,0.6465,11.2751,nan,nan,0.2013,45.9619,nan,nan,0.6501,15.7277,0.6428,13.0629,0.6761,11.8508,nan,nan
395,0.6644,11.2998,nan,nan,0.2371,46.1327,nan,nan,0.6959,15.7545,0.6873,13.0864,0.704,11.875,nan,nan
396,0.6477,11.3323,nan,nan,0.2009,46.2676,nan,nan,0.734,15.8013,0.6737,13.1371,0.7013,11.8955,nan,nan
397,0.624,11.3634,nan,nan,0.2004,46.3926,nan,nan,0.744,15.8467,0.6533,13.181,0.7207,11.9404,nan,nan
398,0.6061,11.3913,nan,nan,0.1737,46.595,nan,nan,0.7116,15.8867,0.6635,13.221,0.6847,11.9676,nan,nan
399,0.6182,11.4187,nan,nan,0.1768,46.7201,nan,nan,0.6915,15.9052,0.6531,13.274,0.6533,11.9874,nan,nan
400,0.59,11.4499,nan,nan,0.1989,46.8626,nan,nan,0.6437,15.9535,0.622,13.3165,0.6498,12.0079,nan,nan
401,0.6192,11.4749,nan,nan,0.2234,46.9867,nan,nan,0.6482,15.9837,0.6445,13.3596,0.6637,12.0313,nan,nan
402,0.6829,11.5035,nan,nan,0.244,47.115,nan,nan,0.6609,16.0328,0.6496,13.4067,0.6154,12.0562,nan,nan
403,0.7258,11.5296,nan,nan,0.2663,47.2881,nan,nan,0.6871,16.0676,0.6298,13.4454,0.6173,12.0822,nan,nan
404,0.6835,11.5646,nan,nan,0.3052,47.4527,nan,nan,0.6609,16.1128,0.6216,13.4906,0.6265,12.1106,nan,nan
405,0.72,11.5954,nan,nan,0.2973,47.5778,nan,nan,0.6944,16.1576,0.6125,13.5358,0.6201,12.1346,nan,nan
406,0.6825,11.6297,nan,nan,0.3256,47.7462,nan,nan,0.6558,16.2017,0.5985,13.5817,0.6134,12.1582,nan,nan
407,0.675,11.6569,nan,nan,0.2805,47.8539,nan,nan,0.6585,16.2512,0.6214,13.6107,0.6447,12.1845,nan,nan
408,0.6607,11.707,nan,nan,0.2714,48.0648,nan,nan,0.6353,16.3009,0.6154,13.6497,0.6627,12.2073,nan,nan
409,0.6857,11.7343,nan,nan,0.2247,48.2325,nan,nan,0.6445,16.3429,0.6053,13.6916,0.6427,12.2487,nan,nan
410,0.6595,11.7619,nan,nan,0.1843,48.3713,nan,nan,0.6416,16.395,0.619,13.7372,0.6528,12.2916,nan,nan
411,0.6554,11.7931,nan,nan,0.2044,48.5086,nan,nan,0.6581,16.4502,0.6166,13.7792,0.6506,12.3179,nan,nan
412,0.6579,11.827,nan,nan,0.2118,48.6267,nan,nan,0.6536,16.5,0.6198,13.819,0.6305,12.3453,nan,nan
413,0.6471,11.86,nan,nan,0.2896,48.7416,nan,nan,0.6453,16.5515,0.6436,13.8599,0.6091,12.3899,nan,nan
414,0.6638,11.8905,nan,nan,0.3234,48.8825,nan,nan,0.6339,16.5929,0.6741,13.9057,0.6599,12.432,nan,nan
415,0.6817,11.915,nan,nan,0.3797,48.9833,nan,nan,0.6302,16.6351,0.6848,13.9438,0.6834,12.474,nan,nan
416,0.6983,11.9439,nan,nan,0.3139,49.1199,nan,nan,0.6521,16.6643,0.6762,13.9837,0.6935,12.4947,nan,nan
417,0.7021,11.9719,nan,nan,0.3623,49.2371,nan,nan,0.6509,16.7216,0.6866,14.0267,0.7275,12.5169,nan,nan
418,0.7321,11.9997,nan,nan,0.287,49.3931,nan,nan,0.654,16.7387,0.6675,14.0701,0.7447,12.5418,nan,nan
419,0.7404,12.0272,nan,nan,0.2758,49.5189,nan,nan,0.6819,16.7689,0.6548,14.0946,0.7507,12.5716,nan,nan
420,0.7362,12.0526,nan,nan,0.2353,49.6473,nan,nan,0.683,16.8341,0.6415,14.1429,0.7408,12.6168,nan,nan
421,0.7237,12.08,nan,nan,0.2657,49.7562,nan,nan,0.6832,16.8542,0.6556,14.1719,0.7512,12.6371,nan,nan
422,0.725,12.1106,nan,nan,0.2492,49.8914,nan,nan,0.6706,16.8882,0.6361,14.2139,0.6958,12.6796,nan,nan
423,0.7158,12.1426,nan,nan,0.2507,50.0163,nan,nan,0.6573,16.9376,0.6298,14.2601,0.6671,12.7228,nan,nan
424,0.6992,12.1735,nan,nan,0.2585,50.1518,nan,nan,0.658,16.991,0.6574,14.3015,0.6454,12.7484,nan,nan
425,0.6933,12.203,nan,nan,0.2443,50.3051,nan,nan,0.6473,17.0299,0.6613,14.3598,0.6273,12.7955,nan,nan
426,0.7308,12.244,nan,nan,0.2146,50.4455,nan,nan,0.6433,17.0835,0.6837,14.3871,0.626,12.8218,nan,nan
427,0.7408,12.3026,nan,nan,0.2025,50.5888,nan,nan,0.6558,17.1367,0.7114,14.4589,0.6589,12.8459,nan,nan
428,0.74,12.3315,nan,nan,0.1778,50.7193,nan,nan,0.6531,17.1808,0.7215,14.5117,0.6849,12.8727,nan,nan
429,0.7525,12.3596,nan,nan,0.1751,50.8625,nan,nan,0.6232,17.2293,0.6999,14.5644,0.6823,12.8986,nan,nan
430,0.7375,12.3864,nan,nan,0.1992,51.0326,nan,nan,0.6504,17.2755,0.7147,14.6121,0.6906,12.9222,nan,nan
431,0.7083,12.4191,nan,nan,0.1952,51.1642,nan,nan,0.6566,17.3386,0.6942,14.6616,nan,nan,nan,nan
432,0.6783,12.4488,nan,nan,0.2036,51.2927,nan,nan,0.6493,17.3748,0.6821,14.7057,nan,nan,nan,nan
433,0.6521,12.4764,nan,nan,0.2476,51.4373,nan,nan,0.6963,17.4075,0.6486,14.7302,nan,nan,nan,nan
434,0.6521,12.5026,nan,nan,0.266,51.5924,nan,nan,0.7207,17.4441,0.6465,14.7661,nan,nan,nan,nan
435,0.6621,12.5393,nan,nan,0.2314,51.7184,nan,nan,0.7386,17.4793,0.6113,14.7901,nan,nan,nan,nan
436,0.6704,12.5685,nan,nan,0.2275,51.8546,nan,nan,0.7206,17.5274,0.5977,14.8373,nan,nan,nan,nan
437,0.6954,12.5987,nan,nan,0.2049,52.0114,nan,nan,0.7331,17.5468,0.5865,14.8641,nan,nan,nan,nan
438,0.7183,12.6231,nan,nan,0.1762,52.2262,nan,nan,0.7245,17.5786,0.6216,14.9091,nan,nan,nan,nan
439,0.704,12.6499,nan,nan,0.1396,52.3687,nan,nan,0.7355,17.6115,0.6304,14.9531,nan,nan,nan,nan
440,0.744,12.6749,nan,nan,0.1624,52.5298,nan,nan,0.7287,17.6559,0.6399,14.995,nan,nan,nan,nan
441,0.7368,12.7029,nan,nan,0.187,52.7173,nan,nan,0.728,17.699,0.6286,15.0231,nan,nan,nan,nan
442,0.734,12.7329,nan,nan,0.1608,52.8772,nan,nan,0.7369,17.7466,0.636,15.0629,nan,nan,nan,nan
443,0.7256,12.7641,nan,nan,0.1568,53.0244,nan,nan,0.6937,17.7787,0.6068,15.1081,nan,nan,nan,nan
444,0.7449,12.8202,nan,nan,0.1723,53.2193,nan,nan,0.7008,17.8188,0.5995,15.1601,nan,nan,nan,nan
445,0.7137,12.8506,nan,nan,0.1886,53.3839,nan,nan,0.7134,17.8633,0.6092,15.2053,nan,nan,nan,nan
446,0.7481,12.8749,nan,nan,0.1751,53.5847,nan,nan,0.7226,17.9114,0.6087,15.2566,nan,nan,nan,nan
447,0.7321,12.9008,nan,nan,0.1959,53.726,nan,nan,0.6883,17.9272,0.5938,15.3033,nan,nan,nan,nan
448,0.7321,12.9236,nan,nan,0.1794,53.8876,nan,nan,0.6599,17.9813,0.6102,15.3617,nan,nan,nan,nan
449,0.7521,12.9562,nan,nan,0.1442,54.0309,nan,nan,0.6377,18.0328,0.643,15.403,nan,nan,nan,nan
450,0.7619,12.99,nan,nan,0.0941,54.1826,nan,nan,0.6143,18.0854,0.6378,15.4481,nan,nan,nan,nan
451,0.7282,13.016,nan,nan,0.1144,54.3529,nan,nan,0.6218,18.1361,0.6494,15.4666,nan,nan,nan,nan
452,0.7469,13.0395,nan,nan,0.1114,54.4969,nan,nan,0.6507,18.1902,0.6431,15.5422,nan,nan,nan,nan
453,0.7802,13.064,nan,nan,0.1369,54.6242,nan,nan,0.7433,18.2237,0.6411,15.5978,nan,nan,nan,nan
454,0.7552,13.0982,nan,nan,0.1729,54.7761,nan,nan,0.7311,18.259,0.6268,15.6464,nan,nan,nan,nan
455,0.7704,13.1261,nan,nan,0.1879,54.9132,nan,nan,0.7193,18.2864,0.6353,15.6983,nan,nan,nan,nan
456,0.7688,13.1544,nan,nan,0.1535,55.0538,nan,nan,0.7273,18.3158,0.6401,15.7349,nan,nan,nan,nan
457,0.7854,13.1827,nan,nan,0.1615,55.1996,nan,nan,0.7257,18.3533,0.6487,15.7982,nan,nan,nan,nan
458,0.7938,13.2166,nan,nan,0.1883,55.3619,nan,nan,0.6891,18.3943,0.6644,15.8471,nan,nan,nan,nan
459,0.7938,13.2446,nan,nan,0.1704,55.5233,nan,nan,0.7291,18.4258,0.6467,15.8988,nan,nan,nan,nan
460,0.7875,13.2747,nan,nan,0.2064,55.6388,nan,nan,0.7429,18.4794,0.6311,15.942,nan,nan,nan,nan
461,0.8292,13.3037,nan,nan,0.2403,55.7593,nan,nan,0.7385,18.508,0.6176,15.9889,nan,nan,nan,nan
462,0.8292,13.3295,nan,nan,0.2505,55.8806,nan,nan,0.7368,18.5513,0.6327,16.0474,nan,nan,nan,nan
463,0.8042,13.364,nan,nan,0.248,56.0114,nan,nan,0.7407,18.5829,0.6231,16.0862,nan,nan,nan,nan
464,0.8292,13.391,nan,nan,0.261,56.1567,nan,nan,0.7372,18.6164,0.6554,16.1082,nan,nan,nan,nan
465,0.8292,13.4196,nan,nan,0.2386,56.2934,nan,nan,0.7275,18.6614,0.6575,16.1655,nan,nan,nan,nan
466,0.8229,13.4427,nan,nan,0.2203,56.417,nan,nan,0.7225,18.6908,0.6721,16.1865,nan,nan,nan,nan
467,0.8188,13.477,nan,nan,0.2695,56.5366,nan,nan,0.7123,18.725,0.6503,16.2352,nan,nan,nan,nan
468,0.8312,13.5076,nan,nan,0.2577,56.7095,nan,nan,0.7146,18.7428,0.6627,16.2761,nan,nan,nan,nan
469,0.8212,13.5416,nan,nan,0.2526,56.844,nan,nan,0.6971,18.7929,0.6268,16.3534,nan,nan,nan,nan
470,0.8337,13.5693,nan,nan,0.2119,57.0759,nan,nan,0.7187,18.8258,0.6505,16.4037,nan,nan,nan,nan
471,0.8108,13.5941,nan,nan,0.2572,57.2373,nan,nan,0.7237,18.898,0.6461,16.4509,nan,nan,nan,nan
472,0.8233,13.6194,nan,nan,0.2042,57.3911,nan,nan,0.7398,18.9494,0.6817,16.4784,nan,nan,nan,nan
473,0.8358,13.6615,nan,nan,0.2036,57.5043,nan,nan,0.7301,18.9846,0.6958,16.5219,nan,nan,nan,nan
474,0.8271,13.6826,nan,nan,0.218,57.637,nan,nan,0.7402,19.0164,0.7131,16.5635,nan,nan,nan,nan
475,0.8271,13.7097,nan,nan,0.304,57.7623,nan,nan,0.7126,19.0479,0.7021,16.589,nan,nan,nan,nan
476,0.8438,13.7428,nan,nan,0.2485,57.9039,nan,nan,0.7048,19.0788,0.7323,16.6289,nan,nan,nan,nan
477,0.8438,13.7714,nan,nan,0.2457,58.0366,nan,nan,0.6801,19.1473,0.6884,16.6788,nan,nan,nan,nan
478,0.8438,13.7949,nan,nan,0.2861,58.2017,nan,nan,0.6826,19.1797,0.6749,16.7114,nan,nan,nan,nan
479,0.8375,13.829,nan,nan,0.278,58.3814,nan,nan,0.7147,19.2085,0.6703,16.7498,nan,nan,nan,nan
480,0.8375,13.8649,nan,nan,0.2646,58.5014,nan,nan,0.7396,19.2427,0.6831,16.7951,nan,nan,nan,nan
481,0.8333,13.9049,nan,nan,0.3159,58.6341,nan,nan,0.7144,19.2733,0.6736,16.8154,nan,nan,nan,nan
482,0.8083,13.9315,nan,nan,0.3043,58.789,nan,nan,0.7198,19.3189,0.6865,16.864,nan,nan,nan,nan
483,0.8,13.9556,nan,nan,0.2896,58.937,nan,nan,0.7136,19.3543,0.6826,16.9003,nan,nan,nan,nan
484,0.825,13.9787,nan,nan,0.2841,59.0816,nan,nan,0.6906,19.3946,0.7215,16.9212,nan,nan,nan,nan
485,0.8167,14.0109,nan,nan,0.2389,59.2316,nan,nan,0.6506,19.4277,0.7328,16.9582,nan,nan,nan,nan
486,0.825,14.0353,nan,nan,0.2455,59.4275,nan,nan,0.6868,19.4601,0.7525,16.9798,nan,nan,nan,nan
487,0.85,14.0578,nan,nan,0.2538,59.5775,nan,nan,0.6787,19.492,0.7534,17.0171,nan,nan,nan,nan
488,0.8533,14.0914,nan,nan,0.2276,59.7203,nan,nan,0.6725,19.5269,0.7707,17.0608,nan,nan,nan,nan
489,0.8383,14.122,nan,nan,0.258,59.8776,nan,nan,0.6602,19.5687,0.7177,17.104,nan,nan,nan,nan
490,0.8467,14.1466,nan,nan,0.2674,60.0313,nan,nan,0.6743,19.6036,0.6903,17.1465,nan,nan,nan,nan
491,0.8425,14.1724,nan,nan,0.2863,60.1813,nan,nan,0.6931,19.6359,0.6468,17.1737,nan,nan,nan,nan
492,0.8425,14.1986,nan,nan,0.2741,60.3099,nan,nan,0.7023,19.6664,0.6434,17.2127,nan,nan,nan,nan
493,0.8413,14.2213,nan,nan,0.2609,60.5394,nan,nan,0.6933,19.6929,0.6266,17.2593,nan,nan,nan,nan
494,0.8375,14.2487,nan,nan,0.2428,60.6792,nan,nan,0.6991,19.7496,0.6597,17.3078,nan,nan,nan,nan
495,0.8025,14.2791,nan,nan,0.2566,60.8574,nan,nan,0.6713,19.7833,0.6682,17.3502,nan,nan,nan,nan
496,0.79,14.318,nan,nan,0.2319,60.9883,nan,nan,0.6244,19.8137,0.6845,17.3734,nan,nan,nan,nan
497,0.7775,14.348,nan,nan,0.2686,61.1965,nan,nan,0.6508,19.8531,0.6931,17.4054,nan,nan,nan,nan
498,0.7837,14.3732,nan,nan,0.2861,61.3237,nan,nan,0.6847,19.8873,0.6842,17.4474,nan,nan,nan,nan
499,0.7775,14.4025,nan,nan,0.2944,61.5025,nan,nan,0.6788,19.9287,0.6602,17.4735,nan,nan,nan,nan
500,0.8125,14.4251,nan,nan,0.3068,61.6423,nan,nan,0.7292,19.9752,0.6554,17.5049,nan,nan,nan,nan
501,0.8292,14.4512,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
502,0.8167,14.4756,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
503,0.775,14.5019,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
504,0.775,14.5279,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
505,0.7688,14.5595,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
506,0.7771,14.5895,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
507,0.8021,14.6162,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
508,0.8438,14.6445,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
509,0.85,14.6741,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
510,0.8562,14.7005,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
511,0.8562,14.7247,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
512,0.8312,14.7494,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
513,0.8146,14.7707,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
514,0.8083,14.795,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
515,0.8083,14.826,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
516,0.8083,14.8561,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
517,0.8083,14.8815,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
518,0.8188,14.9082,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
519,0.8438,14.9383,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
520,0.8438,14.9635,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
521,0.8138,15.0063,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
522,0.8138,15.0479,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
523,0.82,15.0762,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
524,0.8117,15.1056,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
525,0.8067,15.1433,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
526,0.8033,15.1733,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
527,0.7867,15.2094,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
528,0.7742,15.2459,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
529,0.7575,15.2825,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
530,0.7475,15.3114,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
531,0.7683,15.3506,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
532,0.8,15.3801,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
533,0.8,15.4187,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
534,0.825,15.4505,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
535,0.84,15.4825,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
536,0.8525,15.5143,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
537,0.8575,15.5384,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
538,0.8617,15.5667,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
539,0.8617,15.6005,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
540,0.8533,15.6307,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
541,0.8408,15.6553,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
542,0.8292,15.6836,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
543,0.8375,15.7087,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
544,0.8375,15.7429,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
545,0.8458,15.7642,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
546,0.8333,15.7948,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
547,0.85,15.8331,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
548,0.8375,15.8651,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
549,0.8375,15.8902,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
550,0.8375,15.9291,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
551,0.8625,15.9555,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
552,0.8625,15.9913,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
553,0.875,16.0204,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
554,0.85,16.042,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
555,0.825,16.0686,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
556,0.8,16.0971,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
557,0.8,16.1361,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
558,0.8,16.1569,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
559,0.8125,16.1788,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
560,0.8333,16.2086,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan


==> data/campaign_train_mastermind.csv <==
step,grpo,grpo_ef,ppo,ppo_ef,erl,erl_ef,joint_ppo,joint_ppo_ef,delayed_joint,delayed_joint_ef,ace_rl,ace_rl_ef,ace_rl@s1,ace_rl@s1_ef,ace_rl@s2,ace_rl@s2_ef
1,0.3347,0.0066,0.3259,nan,0.2472,0.0123,0.4016,nan,0.308,0.0121,0.3746,0.0084,0.4334,0.0057,0.4321,0.0087
2,0.3489,0.013,0.318,nan,0.2549,0.0251,0.3969,nan,0.3358,0.023,0.3971,0.0143,0.4553,0.0139,0.4341,0.0169
3,0.3572,0.0197,0.3211,nan,0.2618,0.0381,0.3974,nan,0.3561,0.0336,0.4115,0.0218,0.4593,0.0218,0.4616,0.0244
4,0.3693,0.029,0.3139,nan,0.282,0.0519,0.393,nan,0.3953,0.0457,0.4536,0.0293,0.4768,0.0296,0.4876,0.0318
5,0.3806,0.0376,0.314,nan,0.2971,0.0651,0.391,nan,0.4564,0.0576,0.4905,0.0397,0.4878,0.0373,0.5098,0.0398
6,0.3868,0.0454,0.3074,nan,0.3111,0.0789,0.3898,nan,0.5033,0.0697,0.5267,0.0494,0.5073,0.0457,0.527,0.0473
7,0.3951,0.0528,0.3074,nan,0.3133,0.0937,0.3852,nan,0.5339,0.0814,0.5482,0.0586,0.5062,0.0533,0.5528,0.0572
8,0.4016,0.0606,0.2966,nan,0.3227,0.109,0.3788,nan,0.5525,0.0927,0.567,0.0679,0.5243,0.059,0.5617,0.0646
9,0.4162,0.0681,0.3056,nan,0.3291,0.1247,0.3898,nan,0.5777,0.1041,0.5852,0.077,0.5385,0.0668,0.5742,0.074
10,0.4201,0.0761,0.3008,0.0074,0.3445,0.1405,0.3802,0.019,0.5753,0.1141,0.5841,0.0853,0.554,0.0743,0.5973,0.0834
11,0.4351,0.0838,0.283,0.014,0.3599,0.1577,0.3849,0.0377,0.5774,0.1253,0.5924,0.0945,0.5674,0.0815,0.6032,0.0922
12,0.4445,0.0917,0.302,0.0207,0.4058,0.1759,0.4197,0.0567,0.5866,0.1368,0.6076,0.1039,0.5808,0.0889,0.6095,0.1013
13,0.4677,0.1,0.3049,0.0268,0.4122,0.1942,0.4282,0.0763,0.6067,0.1481,0.6265,0.1133,0.583,0.0985,0.615,0.1104
14,0.4787,0.1086,0.3046,0.0339,0.4149,0.2143,0.4483,0.0954,0.6058,0.1596,0.6223,0.1226,0.5821,0.106,0.6294,0.1198
15,0.493,0.1169,0.3183,0.0416,0.409,0.2334,0.4796,0.1138,0.6166,0.1708,0.6327,0.1316,0.5845,0.1161,0.6269,0.129
16,0.5124,0.1249,0.3292,0.0485,0.4246,0.2529,0.4999,0.1327,0.6224,0.1822,0.6339,0.1411,0.5931,0.1255,0.6368,0.1384
17,0.5226,0.1337,0.3185,0.0554,0.4081,0.2727,0.4976,0.1514,0.62,0.1938,0.6269,0.1503,0.5944,0.135,0.6514,0.1479
18,0.5224,0.1421,0.31,0.0625,0.4248,0.2929,0.5323,0.1701,0.6207,0.205,0.6221,0.1594,0.6097,0.1442,0.6456,0.157
19,0.5367,0.1509,0.3232,0.0689,0.4403,0.3132,0.556,0.1879,0.6219,0.2165,0.6205,0.1686,0.6257,0.1536,0.6396,0.1661
20,0.5522,0.1594,0.3168,0.0749,0.4541,0.3327,0.5695,0.2041,0.6197,0.2279,0.6151,0.1779,0.6326,0.1628,0.644,0.1756
21,0.5618,0.1678,0.3163,0.0817,0.4511,0.3545,0.4892,0.2227,0.621,0.2395,0.621,0.1873,0.6293,0.172,0.6388,0.1851
22,0.5706,0.1765,0.3012,0.0881,0.4589,0.3754,0.3897,0.2408,0.6237,0.2509,0.6259,0.1969,0.6382,0.1816,0.6249,0.1942
23,0.5786,0.1848,0.3071,0.0942,0.4607,0.3976,0.2742,0.2524,0.6248,0.2625,0.6225,0.2059,0.6317,0.1908,0.6228,0.2032
24,0.5892,0.1935,0.2862,0.1006,0.4781,0.4199,0.1558,0.2624,0.6281,0.2741,0.6258,0.2154,0.6303,0.2,0.6323,0.2126
25,0.5991,0.202,0.2699,0.1071,0.4904,0.4417,0.0732,0.2723,0.6302,0.2858,0.6314,0.2249,0.6351,0.2094,0.6292,0.2219
26,0.6062,0.2107,0.2734,0.1133,0.4985,0.4626,0.1052,0.2831,0.6331,0.2976,0.6267,0.2341,0.6295,0.2185,0.6251,0.2306
27,0.6149,0.2194,0.2747,0.1195,0.5017,0.4851,0.1928,0.2954,0.6406,0.3089,0.6293,0.2431,0.6346,0.2272,0.6358,0.2397
28,0.6187,0.2282,0.2853,0.1257,0.5143,0.5075,0.3028,0.311,0.6437,0.32,0.6352,0.2523,0.6446,0.2365,0.6427,0.2488
29,0.6233,0.2369,0.2918,0.1326,0.5033,0.5301,0.4135,0.3296,0.6456,0.3307,0.6398,0.2611,0.6342,0.2456,0.6496,0.2578
30,0.6236,0.2455,0.3065,0.1393,0.5087,0.5518,0.4871,0.3479,0.6505,0.3416,0.6454,0.2701,0.6287,0.2546,0.6413,0.2673
31,0.6236,0.2538,0.3176,0.1461,0.5092,0.5739,0.5473,0.366,0.6564,0.3532,0.6523,0.2794,0.628,0.2636,0.6428,0.2762
32,0.6182,0.2624,0.3297,0.1529,0.5127,0.5964,0.5832,0.3852,0.6555,0.3648,0.6524,0.2885,0.6312,0.2726,0.6404,0.2856
33,0.6103,0.2713,0.3268,0.16,0.5202,0.6184,0.5916,0.4046,0.655,0.3764,0.654,0.2978,0.6238,0.2821,0.6413,0.2948
34,0.6108,0.2802,0.3263,0.1661,0.5225,0.6401,0.5975,0.4229,0.6528,0.3875,0.6529,0.3067,0.6327,0.2912,0.6344,0.3039
35,0.6129,0.2894,0.322,0.1727,0.5165,0.6631,0.6034,0.4433,0.6472,0.3988,0.6428,0.3161,0.6434,0.3001,0.6498,0.3131
36,0.6138,0.2985,0.305,0.1799,0.5284,0.6858,0.6158,0.4632,0.6437,0.4101,0.6484,0.3252,0.6541,0.3091,0.6514,0.3224
37,0.6192,0.3077,0.2851,0.1873,0.5246,0.7085,0.5928,0.4819,0.6428,0.4215,0.65,0.3347,0.6431,0.318,0.6529,0.3316
38,0.636,0.3169,0.2871,0.1945,0.5226,0.7304,0.591,0.5011,0.6372,0.4328,0.6468,0.3436,0.6472,0.3272,0.6488,0.3408
39,0.6408,0.3272,0.2872,0.2008,0.5368,0.7531,0.5803,0.5194,0.6448,0.4442,0.6534,0.3529,0.639,0.3364,0.6389,0.35
40,0.6331,0.3357,0.2983,0.2075,0.5419,0.7754,0.5692,0.5368,0.6515,0.4557,0.6581,0.3623,0.6363,0.3455,0.6362,0.3592
41,0.6395,0.3463,0.3047,0.2146,0.5395,0.7988,0.5473,0.5531,0.6568,0.4671,0.6539,0.3713,0.6373,0.355,0.6433,0.3687
42,0.6364,0.3559,0.3194,0.222,0.544,0.821,0.5408,0.5688,0.6654,0.4784,0.6567,0.3806,0.6427,0.3643,0.643,0.3783
43,0.6318,0.3649,0.3285,0.2289,0.55,0.8438,0.5001,0.5834,0.6736,0.4896,0.6577,0.3898,0.6504,0.3734,0.6424,0.3875
44,0.6266,0.3742,0.3265,0.2364,0.5562,0.8664,0.4542,0.597,0.6674,0.5009,0.6556,0.3991,0.6625,0.3828,0.6506,0.3966
45,0.6351,0.3833,0.3272,0.2439,0.5666,0.889,0.4318,0.6108,0.6739,0.5121,0.665,0.4088,0.6642,0.3916,0.6458,0.406
46,0.6329,0.3923,0.3291,0.2511,0.5721,0.911,0.384,0.6241,0.6673,0.5237,0.6574,0.4179,0.6738,0.4007,0.6446,0.4155
47,0.6424,0.4018,0.3304,0.2589,0.5816,0.9336,0.33,0.6372,0.6643,0.5348,0.655,0.4269,0.6759,0.4099,0.6473,0.4246
48,0.648,0.4106,0.3201,0.2664,0.5744,0.9562,0.3026,0.6504,0.6629,0.5464,0.6564,0.4362,0.668,0.4185,0.6607,0.4338
49,0.6544,0.4193,0.3415,0.2743,0.5647,0.9793,0.2628,0.6638,0.6657,0.558,0.6554,0.4457,0.6655,0.4278,0.6669,0.4425
50,0.6523,0.4281,0.3355,0.2819,0.562,1.002,0.2086,0.6768,0.6586,0.5698,0.6424,0.4553,0.6579,0.437,0.668,0.4517
51,0.641,0.4372,0.3445,0.29,0.5618,1.0245,0.1626,0.6902,0.6623,0.5815,0.6563,0.4647,0.6481,0.4461,0.6641,0.4605
52,0.639,0.4463,0.3589,0.2979,0.5595,1.0473,0.1342,0.7026,0.6658,0.593,0.6638,0.4741,0.6437,0.4554,0.6716,0.4701
53,0.6287,0.4557,0.3703,0.3064,0.5624,1.0699,0.0922,0.7135,0.6701,0.6047,0.6733,0.483,0.6454,0.4646,0.6636,0.4796
54,0.6133,0.4646,0.3568,0.3147,0.5742,1.093,0.0668,0.7236,0.6733,0.6156,0.6761,0.4918,0.641,0.4739,0.6524,0.4884
55,0.6222,0.4737,0.3659,0.3233,0.5844,1.1147,0.0383,0.7337,0.6732,0.6271,0.685,0.5008,0.6475,0.4828,0.6519,0.4975
56,0.6301,0.4831,0.3607,0.3316,0.5906,1.1359,0.027,0.7434,0.671,0.6387,0.6786,0.5101,0.645,0.4924,0.6588,0.5068
57,0.6304,0.4916,0.3784,0.3405,0.6083,1.1582,0.0104,0.7527,0.663,0.6503,0.6659,0.5193,0.6521,0.502,0.6522,0.5162
58,0.6372,0.5004,0.3736,0.3485,0.6135,1.1807,0.0029,0.7618,0.6621,0.662,0.662,0.5287,0.6525,0.5114,0.655,0.5253
59,0.6368,0.5094,0.3942,0.3566,0.618,1.2024,0.0,0.7707,0.6616,0.6735,0.6635,0.5381,0.651,0.5208,0.6599,0.5343
60,0.6301,0.5181,0.4055,0.3657,0.6181,1.2249,0.0,0.7793,0.6687,0.6849,0.6665,0.5471,0.6546,0.5301,0.6658,0.5436
61,0.6344,0.5273,0.4275,0.3748,0.6064,1.2448,0.0,0.7878,0.6732,0.6962,0.6741,0.5562,0.6537,0.5392,0.6633,0.5525
62,0.6359,0.536,0.4071,0.3841,0.6084,1.2672,0.0,0.7963,0.6752,0.707,0.6838,0.5653,0.6487,0.5484,0.6573,0.5617
63,0.6364,0.5444,0.433,0.3938,0.616,1.2906,0.0,0.8046,0.6719,0.7182,0.6795,0.5745,0.653,0.5577,0.6593,0.571
64,0.6531,0.5531,0.4276,0.4028,0.5996,1.3128,0.0,0.813,0.6724,0.7293,0.6809,0.5833,0.6619,0.5669,0.6568,0.5803
65,0.6468,0.5615,0.4407,0.4131,0.598,1.3344,0.0,0.8214,0.6663,0.7411,0.6784,0.5925,0.6602,0.576,0.6571,0.5893
66,0.6416,0.57,0.4448,0.4235,0.6199,1.3559,0.0,0.83,0.6676,0.7522,0.6723,0.6012,0.6586,0.5851,0.6516,0.5982
67,0.6398,0.5788,0.4578,0.4338,0.6127,1.3768,0.0,0.8388,0.6648,0.7632,0.6629,0.6098,0.6657,0.5942,0.6523,0.6076
68,0.6446,0.587,0.4361,0.444,0.6014,1.3983,0.0,0.8478,0.6641,0.7745,0.6605,0.6188,0.6614,0.6034,0.6492,0.6169
69,0.6374,0.5955,0.4429,0.4541,0.6164,1.4185,0.0,0.8567,0.6638,0.7859,0.6581,0.628,0.6566,0.6124,0.6445,0.6262
70,0.6482,0.6036,0.4439,0.4651,0.6151,1.4393,0.0,0.8657,0.6613,0.7976,0.6512,0.6373,0.6602,0.6222,0.6441,0.6347
71,0.6565,0.6118,0.4281,0.4754,0.6042,1.4603,0.0,0.8748,0.6604,0.809,0.652,0.6468,0.6646,0.6339,0.6436,0.6437
72,0.6604,0.6197,0.4269,0.4858,0.6204,1.4806,0.0,0.884,0.6633,0.8202,0.6554,0.6561,0.6691,0.643,0.6461,0.6527
73,0.659,0.6275,0.4365,0.4972,0.6338,1.5007,0.0,0.8931,0.6646,0.8314,0.655,0.6652,0.6699,0.6524,0.6428,0.6619
74,0.6554,0.6353,0.4301,0.5091,0.6246,1.5215,0.0,0.9023,0.6599,0.8429,0.6489,0.6746,0.6772,0.6611,0.6598,0.6709
75,0.6484,0.6438,0.413,0.5202,0.6299,1.5415,0.0,0.9113,0.6594,0.8541,0.6571,0.6837,0.6674,0.67,0.6593,0.6801
76,0.6453,0.6518,0.4151,0.5322,0.6333,1.5625,0.0,0.9205,0.6587,0.8655,0.6571,0.6928,0.6613,0.6789,0.6691,0.6892
77,0.6372,0.6596,0.4236,0.5435,0.612,1.5833,0.0,0.9296,0.6689,0.8766,0.6669,0.7019,0.649,0.6885,0.6724,0.6984
78,0.6441,0.6673,0.438,0.5547,0.6021,1.6046,0.0,0.9387,0.6661,0.8881,0.6701,0.7112,0.6462,0.698,0.68,0.7073
79,0.6432,0.6755,0.4458,0.5662,0.6079,1.6256,0.0,0.9478,0.669,0.8992,0.6686,0.7205,0.6414,0.7072,0.6596,0.7161
80,0.6481,0.6826,0.4466,0.5778,0.5981,1.647,0.0,0.9572,0.6744,0.9106,0.6716,0.7295,0.6488,0.7163,0.6629,0.7253
81,0.6449,0.6905,0.448,0.5894,0.6029,1.6688,0.0,0.9664,0.6755,0.9221,0.6732,0.7388,0.6676,0.7257,0.6605,0.7348
82,0.6549,0.6984,0.451,0.6015,0.6067,1.6903,0.0,0.9756,0.6658,0.9332,0.6669,0.7476,0.6718,0.7349,0.651,0.7438
83,0.6441,0.7064,0.4331,0.6136,0.6163,1.7123,0.0,0.9849,0.6701,0.9443,0.6677,0.7567,0.6777,0.7439,0.6451,0.7531
84,0.6522,0.7144,0.4443,0.6256,0.6089,1.7345,0.0,0.9943,0.6693,0.9557,0.6731,0.766,0.6826,0.7531,0.6538,0.7625
85,0.6486,0.7223,0.444,0.638,0.603,1.7556,0.0,1.0038,0.6693,0.9671,0.6726,0.7755,0.6799,0.7623,0.6468,0.7718
86,0.6484,0.7303,0.4631,0.6498,0.5978,1.7777,0.0,1.0133,0.6678,0.9785,0.668,0.7848,0.6687,0.7711,0.6444,0.7811
87,0.6443,0.7383,0.452,0.6616,0.5888,1.8001,0.0,1.0228,0.6703,0.99,0.6657,0.7941,0.6699,0.7805,0.6446,0.7904
88,0.6501,0.7465,0.4525,0.6734,0.5748,1.8226,0.0,1.0325,0.6719,1.0015,0.6717,0.8036,0.6628,0.7901,0.6451,0.7999
89,0.6511,0.7543,0.4389,0.6857,0.5888,1.8445,0.0,1.0421,0.6682,1.013,0.6674,0.8128,0.6627,0.7995,0.6411,0.8096
90,0.6507,0.7625,0.453,0.6979,0.5964,1.8667,0.0,1.0517,0.6647,1.0241,0.6648,0.8215,0.6694,0.8091,0.6494,0.819
91,0.6542,0.7704,0.4351,0.7102,0.5809,1.8898,0.0,1.0615,0.6683,1.036,0.6645,0.831,0.6745,0.8184,0.6527,0.8284
92,0.6481,0.778,0.4317,0.7221,0.5892,1.9133,0.0,1.0719,0.6663,1.0477,0.6658,0.8403,0.6747,0.8276,0.6637,0.8379
93,0.6422,0.7858,0.4305,0.7343,0.5995,1.9357,0.0,1.0832,0.6631,1.059,0.6644,0.8494,0.6715,0.8365,0.6687,0.8472
94,0.6475,0.7937,0.4174,0.7465,0.5885,1.9587,0.0,1.0957,0.666,1.0706,0.6656,0.8585,0.6636,0.8456,0.6774,0.8563
95,0.6459,0.8016,0.4067,0.759,0.5975,1.9824,0.0,1.1092,0.6714,1.0826,0.6648,0.8677,0.659,0.8551,0.6662,0.8657
96,0.6444,0.8094,0.3892,0.7718,0.598,2.0045,0.0,1.124,0.6723,1.0944,0.671,0.8773,0.6501,0.8645,0.6606,0.8748
97,0.6479,0.8173,0.391,0.7841,0.6105,2.0279,0.0,1.1397,0.6722,1.1055,0.6732,0.8863,0.6468,0.8738,0.6593,0.8842
98,0.6544,0.8251,0.3992,0.7966,0.6035,2.0506,0.0,1.1557,0.6747,1.1168,0.6675,0.8951,0.6551,0.8832,0.6523,0.8934
99,0.6432,0.8329,0.3979,0.8089,0.6007,2.073,0.0,1.1737,0.68,1.1283,0.6684,0.9041,0.661,0.8924,0.6498,0.902
100,0.6502,0.8406,0.3908,0.821,0.591,2.0963,0.0,1.1904,0.6714,1.1399,0.6694,0.9131,0.6504,0.9016,0.6564,0.911
101,0.6517,0.8483,0.3975,0.8336,0.5991,2.1197,0.0,1.2072,0.6679,1.1512,0.6727,0.9224,0.6518,0.9107,0.6571,0.9202
102,0.6577,0.856,0.3909,0.8461,0.5888,2.1423,0.0,1.2246,0.6657,1.1625,0.6715,0.9314,0.6509,0.92,0.6513,0.9293
103,0.6571,0.8636,0.3774,0.8587,0.5966,2.1661,0.0,1.2421,0.6627,1.174,0.6709,0.9407,0.6457,0.9295,0.6581,0.9383
104,0.6534,0.8717,0.3882,0.8714,0.6018,2.1893,0.0,1.2592,0.6583,1.1853,0.6727,0.9497,0.6497,0.9389,0.6609,0.9478
105,0.6524,0.8796,0.3964,0.8841,0.6013,2.2121,0.0,1.2764,0.6576,1.197,0.6643,0.9593,0.6593,0.9484,0.6578,0.9569
106,0.6593,0.8874,0.4057,0.8965,0.5873,2.2357,0.0,1.2936,0.6579,1.2079,0.6646,0.9685,0.6714,0.9574,0.6619,0.9662
107,0.6578,0.8951,0.4132,0.9091,0.5878,2.2584,0.0,1.3117,0.6551,1.2194,0.6658,0.9776,0.6809,0.9665,0.6591,0.9755
108,0.6628,0.9028,0.4239,0.9216,0.5828,2.2798,0.0,1.3291,0.6557,1.2305,0.6701,0.9866,0.6822,0.9754,0.6584,0.9846
109,0.6644,0.9106,0.4209,0.934,0.5856,2.3019,0.0,1.3462,0.652,1.2422,0.6678,0.996,0.6708,0.9846,0.6564,0.9942
110,0.6711,0.9183,0.4125,0.9465,0.5879,2.3229,0.0,1.3633,0.6559,1.2534,0.6712,1.0047,0.6698,0.9939,0.6612,1.0035
111,0.6687,0.9263,0.4197,0.9587,0.6137,2.3412,0.0,1.381,0.6503,1.2649,0.6605,1.0142,0.6672,1.0034,0.658,1.0127
112,0.665,0.9337,0.4202,0.9712,0.6127,2.3601,0.0,1.3983,0.6609,1.2759,0.6601,1.0234,0.6663,1.0127,0.6718,1.0214
113,0.6606,0.9416,0.419,0.9838,0.6168,2.379,0.0,1.4158,0.6639,1.2876,0.6603,1.0333,0.6634,1.0218,0.6716,1.0308
114,0.6757,0.9496,0.4309,0.9961,0.6179,2.3973,0.0,1.4335,0.6707,1.2987,0.6644,1.0424,0.671,1.0311,0.6668,1.0393
115,0.6705,0.9576,0.4249,1.0085,0.6142,2.4157,0.0,1.4509,0.673,1.3099,0.6594,1.0518,0.678,1.0403,0.6644,1.0485
116,0.6653,0.9652,0.4165,1.0209,0.6078,2.4319,0.0,1.4683,0.6807,1.3213,0.6658,1.0611,0.671,1.0495,0.6688,1.0576
117,0.6682,0.9729,0.4012,1.0337,0.607,2.449,0.0,1.4859,0.6736,1.3326,0.6678,1.0703,0.6713,1.0589,0.6648,1.0668
118,0.6749,0.9809,0.4028,1.0462,0.6128,2.4655,0.0,1.504,0.6729,1.3436,0.6715,1.0794,0.6747,1.0685,0.6655,1.0756
119,0.667,0.9886,0.3846,1.0587,0.6084,2.4816,0.0,1.5226,0.678,1.3549,0.6711,1.0882,0.6751,1.0775,0.6699,1.0846
120,0.6695,0.9962,0.3869,1.071,0.6172,2.4966,0.0,1.54,0.6764,1.3663,0.6796,1.0972,0.6704,1.0868,0.675,1.0935
121,0.6803,1.0039,0.3895,1.0836,0.6225,2.5114,0.0,1.5573,0.6685,1.377,0.6847,1.1063,0.6719,1.0962,0.6799,1.1028
122,0.6843,1.0113,0.4021,1.096,0.6344,2.5258,0.0,1.5752,0.6738,1.3886,0.6873,1.1155,0.6708,1.1053,0.6706,1.112
123,0.6768,1.0184,0.3843,1.108,0.6303,2.5393,0.0,1.5926,0.6777,1.4002,0.6765,1.1246,0.6705,1.1146,0.6724,1.1209
124,0.6746,1.0258,0.3793,1.1207,0.63,2.5526,0.0,1.6104,0.6644,1.4115,0.6776,1.1335,0.6717,1.1237,0.6773,1.1302
125,0.6679,1.0336,0.3815,1.1333,0.63,2.5672,0.0,1.6281,0.6682,1.4229,0.6756,1.1428,0.6734,1.1332,0.6707,1.1393
126,0.6667,1.0438,0.3682,1.1457,0.6359,2.5808,0.0,1.6455,0.6694,1.4345,0.6719,1.1521,0.6719,1.1426,0.6577,1.1478
127,0.6657,1.0512,0.3526,1.1583,0.6344,2.595,0.0,1.6629,0.6654,1.4459,0.6583,1.1613,0.6657,1.1517,0.6665,1.1571
128,0.6702,1.0584,0.3633,1.1708,0.632,2.6083,0.0,1.6804,0.6558,1.457,0.6616,1.1701,0.6648,1.1613,0.671,1.1665
129,0.6673,1.0654,0.3685,1.1832,0.636,2.6227,0.0,1.6984,0.665,1.4686,0.6599,1.1797,0.6671,1.1707,0.664,1.1758
130,0.6701,1.0727,0.3526,1.1959,0.6384,2.6378,0.0,1.7166,0.6648,1.4801,0.6646,1.1892,0.6671,1.1798,0.6718,1.1848
131,0.6718,1.0798,0.3539,1.2087,0.6477,2.654,0.0,1.7351,0.667,1.4915,0.6611,1.1985,0.6767,1.1891,0.674,1.1943
132,0.6694,1.0872,0.3448,1.2214,0.6341,2.6709,0.0,1.7541,0.6635,1.5026,0.6662,1.2075,0.6797,1.1979,0.671,1.2037
133,0.6659,1.0969,0.3353,1.2343,0.6402,2.6879,0.0,1.7788,0.665,1.5135,0.6696,1.2163,0.6816,1.2069,0.6636,1.2126
134,0.6803,1.1076,0.3165,1.2473,0.6392,2.7052,0.0,1.8163,0.656,1.5249,0.6676,1.2255,0.6771,1.216,0.6684,1.2215
135,0.6821,1.115,0.3185,1.2598,0.6417,2.7216,0.0,1.853,0.6532,1.5361,0.6637,1.2346,0.6811,1.2254,0.6651,1.2309
136,0.6733,1.1218,0.299,1.2726,0.6251,2.7387,0.0,1.8883,0.6531,1.5475,0.6643,1.2439,0.6697,1.2345,0.6687,1.24
137,0.6811,1.1319,0.3019,1.285,0.6466,2.7553,0.0,1.9263,0.6559,1.5586,0.6673,1.253,0.6667,1.2436,0.6687,1.2491
138,0.678,1.1391,0.2757,1.2978,0.6356,2.7733,0.0,1.9645,0.6642,1.5698,0.6699,1.2622,0.6692,1.2529,0.6701,1.2582
139,0.6724,1.1466,0.2663,1.3105,0.6348,2.7891,0.0,2.0035,0.6687,1.5812,0.6758,1.2717,0.6674,1.2621,0.6709,1.2672
140,0.6716,1.1538,0.2402,1.3232,0.6166,2.807,0.0,2.0418,0.6672,1.5923,0.6751,1.2807,0.6604,1.2715,0.6692,1.2764
141,0.6724,1.1642,0.2223,1.3359,0.614,2.823,0.0,2.0806,0.6654,1.6037,0.6721,1.2897,0.6693,1.2808,0.6679,1.2856
142,0.6728,1.1712,0.2009,1.3485,0.5888,2.8405,0.0,2.1195,0.664,1.615,0.6692,1.2988,0.6706,1.29,0.6653,1.2947
143,0.6818,1.1814,0.208,1.3611,0.5979,2.8577,0.0,2.1583,0.661,1.6265,0.6721,1.3082,0.6688,1.299,0.6715,1.3037
144,0.6839,1.1892,0.2026,1.3737,0.6058,2.875,0.0,2.197,0.6639,1.6377,0.6688,1.3176,0.6752,1.308,0.6758,1.3129
145,0.6844,1.1964,0.2147,1.3863,0.622,2.8912,0.0,2.2357,0.6652,1.649,0.6667,1.3263,0.6728,1.3172,0.673,1.3215
146,0.6802,1.2041,0.2261,1.3989,0.6188,2.9079,0.0,2.2745,0.6699,1.6597,0.6692,1.3354,0.6658,1.3265,0.6813,1.3306
147,0.6803,1.2117,0.2374,1.4116,0.6334,2.9239,0.0,2.3129,0.6718,1.6711,0.6722,1.3446,0.6676,1.3359,0.6827,1.3399
148,0.6807,1.2194,0.2281,1.4242,0.6308,2.94,0.0,2.3516,0.6698,1.6822,0.6744,1.3539,0.6688,1.3453,0.673,1.3487
149,0.6732,1.2271,0.2264,1.4368,0.6333,2.9554,0.0,2.3903,0.6699,1.6934,0.6807,1.363,0.6643,1.3544,0.6667,1.358
150,0.6715,1.2345,0.2226,1.4494,0.6308,2.9713,0.0,2.429,0.6623,1.7042,0.6726,1.372,0.6679,1.3633,0.666,1.3674
151,0.6749,1.242,0.2111,1.4619,0.6295,2.9865,0.0,2.4681,0.6599,1.7154,0.6773,1.3811,0.6702,1.3729,0.6615,1.3768
152,0.669,1.2495,0.2098,1.4748,0.6292,3.0021,0.0,2.5068,0.654,1.7267,0.6754,1.3904,0.6667,1.3821,0.6578,1.386
153,0.6647,1.2567,0.2103,1.4874,0.6392,3.0181,0.0,2.5457,0.6548,1.738,0.6631,1.3996,0.6652,1.3914,0.6549,1.3948
154,0.67,1.2638,0.223,1.5001,0.6394,3.0343,0.0,2.5845,0.6532,1.7494,0.6591,1.409,0.6654,1.4008,0.663,1.4041
155,0.6655,1.2713,0.2105,1.5129,0.6352,3.0514,0.0,2.6233,0.6565,1.7607,0.6691,1.4181,0.6707,1.4103,0.6596,1.4132
156,0.6706,1.2787,0.2209,1.5257,0.6517,3.0683,0.0,2.6619,0.6616,1.7717,0.6649,1.4274,0.67,1.4197,0.6513,1.4222
157,0.6746,1.2862,0.2049,1.5386,0.6444,3.085,0.0,2.7008,0.6665,1.7829,0.6636,1.4368,0.6751,1.4292,0.6518,1.4315
158,0.6704,1.2934,0.2025,1.5511,0.6422,3.1015,0.0,2.7394,0.6632,1.7941,0.6634,1.4459,0.6764,1.4387,0.6483,1.4409
159,0.6663,1.3007,0.187,1.5639,0.64,3.118,0.0,2.778,0.6682,1.8056,0.6615,1.4556,0.6821,1.4482,0.6398,1.4503
160,0.6753,1.308,0.1924,1.5767,0.6429,3.1339,0.0,2.8168,0.6693,1.8173,0.6699,1.4648,0.674,1.4573,0.6426,1.4595
161,0.6763,1.3152,0.179,1.5895,0.6462,3.1503,0.0,2.8557,0.6648,1.8285,0.6712,1.4738,0.6852,1.4664,0.6517,1.4686
162,0.6744,1.3227,0.1678,1.6022,0.6599,3.1678,0.0,2.8946,0.6707,1.8401,0.6748,1.4827,0.6793,1.476,0.6612,1.4778
163,0.6834,1.3298,0.1449,1.6151,0.6472,3.1842,0.0,2.9334,0.6745,1.8515,0.6904,1.4918,0.6781,1.4852,0.6648,1.4868
164,0.6921,1.3372,0.132,1.6278,0.6497,3.1998,0.0,2.9717,0.6739,1.863,0.6907,1.501,0.6711,1.4947,0.6653,1.4959
165,0.6925,1.3444,0.1218,1.6409,0.6513,3.2156,0.0,3.0102,0.6781,1.8742,0.6862,1.5098,0.677,1.5039,0.671,1.5052
166,0.684,1.3518,0.1098,1.6539,0.6424,3.2315,0.0,3.0482,0.6762,1.8853,0.6807,1.5193,0.6623,1.5131,0.6672,1.5144
167,0.6788,1.3593,0.1037,1.6669,0.6442,3.2476,0.0,3.0876,0.6743,1.8969,0.6787,1.5285,0.6613,1.5222,0.6547,1.5234
168,0.6697,1.3668,0.0966,1.6798,0.6524,3.2619,0.0,3.1255,0.6714,1.9084,0.6683,1.5378,0.663,1.5314,0.6612,1.5328
169,0.6618,1.3744,0.0823,1.6926,0.6479,3.2758,0.0,3.1634,0.6718,1.9196,0.6714,1.5471,0.6652,1.5408,0.6648,1.5423
170,0.6598,1.3821,0.0638,1.7054,0.6475,3.2906,0.0,3.2014,0.6658,1.9311,0.6716,1.5561,0.6583,1.5499,0.6595,1.5514
171,0.6632,1.3897,0.0618,1.7181,0.6495,3.3058,nan,nan,0.6718,1.9422,0.6784,1.5652,0.6608,1.559,0.6549,1.5603
172,0.6738,1.3973,0.0659,1.731,0.6373,3.3191,nan,nan,0.6722,1.9536,0.6772,1.5743,0.6623,1.5684,0.6668,1.5694
173,0.6797,1.405,0.0679,1.7438,0.6329,3.3348,nan,nan,0.6692,1.9645,0.6772,1.5833,0.6664,1.5776,0.6654,1.5787
174,0.6822,1.4126,0.0851,1.7565,0.6321,3.3496,nan,nan,0.6589,1.9759,0.6709,1.5927,0.6728,1.587,0.6687,1.5875
175,0.6815,1.4202,0.0873,1.7693,0.6377,3.3645,nan,nan,0.6704,1.9874,0.6683,1.6018,0.6775,1.5961,0.6718,1.5965
176,0.6856,1.4278,0.0797,1.7819,0.6343,3.3791,nan,nan,0.6562,1.999,0.661,1.611,0.6814,1.6053,0.6753,1.6052
177,0.6737,1.4354,0.0666,1.7947,0.6425,3.3934,nan,nan,0.6548,2.0103,0.667,1.6204,0.6791,1.6143,0.6731,1.6141
178,0.676,1.4432,0.0562,1.8073,0.6571,3.4075,nan,nan,0.6653,2.0221,0.6694,1.6299,0.6717,1.6235,0.6733,1.6234
179,0.6717,1.4509,0.0318,1.8201,0.6629,3.4213,nan,nan,0.6665,2.0336,0.6692,1.6389,0.6593,1.6331,0.6629,1.6329
180,0.6743,1.4581,0.0235,1.8328,0.6484,3.4353,nan,nan,0.6614,2.0445,0.666,1.648,0.6654,1.6426,0.6675,1.6419
181,0.6693,1.4658,0.0141,1.8455,0.6487,3.4487,nan,nan,0.6664,2.0562,0.6732,1.6574,0.6571,1.6521,0.666,1.6515
182,0.6724,1.4733,0.0088,1.8582,0.6381,3.4628,nan,nan,0.6618,2.0673,0.6644,1.6667,0.6601,1.6614,0.6677,1.6616
183,0.6718,1.4815,0.0076,1.8708,0.6303,3.4766,nan,nan,0.6519,2.0787,0.6599,1.676,0.668,1.6708,0.665,1.6708
184,0.6795,1.4894,0.0045,1.8836,0.6341,3.4904,nan,nan,0.66,2.0899,0.6677,1.685,0.6735,1.68,0.6671,1.6803
185,0.6767,1.4968,0.0021,1.8962,0.6509,3.5039,nan,nan,0.6618,2.1011,0.6715,1.6942,0.6651,1.6895,0.6647,1.6897
186,0.6777,1.5043,0.003,1.9089,0.652,3.5172,nan,nan,0.669,2.1125,0.6705,1.7043,0.6774,1.6989,0.6695,1.6986
187,0.6824,1.5117,0.0019,1.9215,0.6534,3.5312,nan,nan,0.6755,2.124,0.6795,1.7137,0.6772,1.7082,0.6647,1.7078
188,0.6785,1.5191,0.0022,1.9341,0.6457,3.5465,nan,nan,0.6797,2.139,0.6797,1.7227,0.6718,1.7174,0.6642,1.7168
189,0.6708,1.5265,0.0061,1.9468,0.6344,3.5618,nan,nan,0.6775,2.1542,0.6666,1.7316,0.6786,1.7267,0.6692,1.7259
190,0.6743,1.5339,0.0093,1.9596,0.6356,3.5778,nan,nan,0.6785,2.1715,0.6709,1.741,0.6802,1.7359,0.6646,1.735
191,0.6796,1.5413,0.0136,1.9723,0.627,3.5937,nan,nan,0.681,2.1844,0.6765,1.7499,0.6747,1.7448,0.6652,1.7442
192,0.675,1.5485,0.0155,1.9849,0.6384,3.6094,nan,nan,0.6693,2.1983,0.6693,1.7586,0.6784,1.7543,0.6741,1.7533
193,0.6757,1.5555,0.0164,1.9976,0.641,3.6247,nan,nan,0.6679,2.2139,0.6632,1.7671,0.6749,1.7637,0.6787,1.7622
194,0.6763,1.5631,0.0157,2.0103,0.6433,3.6401,nan,nan,0.6671,2.2298,0.67,1.7764,0.6712,1.7728,0.6679,1.771
195,0.6722,1.5704,0.0201,2.0229,0.6373,3.6559,nan,nan,0.6599,2.2424,0.6653,1.786,0.6683,1.7824,0.6757,1.7802
196,0.6683,1.5775,0.0228,2.0357,0.6497,3.6705,nan,nan,0.6626,2.2587,0.6557,1.7953,0.6633,1.7918,0.6725,1.7896
197,0.6674,1.5848,0.0205,2.0484,0.6452,3.6859,nan,nan,0.6686,2.2734,0.6621,1.8053,0.6651,1.801,0.6655,1.7986
198,0.6648,1.5923,0.0217,2.0611,0.6584,3.7014,nan,nan,0.6727,2.2888,0.6715,1.8149,0.6699,1.8103,0.6597,1.8079
199,0.6654,1.5997,0.0199,2.0737,0.6564,3.7169,nan,nan,0.6805,2.3005,0.6777,1.824,0.6698,1.8196,0.6724,1.8169
200,0.6638,1.607,0.0135,2.0863,0.6604,3.7304,nan,nan,0.6894,2.3135,0.6778,1.8334,0.6688,1.8289,0.6723,1.8263
201,0.6648,1.6143,0.0074,2.0989,0.6532,3.744,nan,nan,0.6883,2.3291,0.6858,1.8424,0.6761,1.838,0.669,1.8354
202,0.6705,1.6216,0.0146,2.1116,0.6514,3.758,nan,nan,0.6884,2.3439,0.6786,1.8516,0.6802,1.8475,0.6645,1.8445
203,0.6719,1.6292,0.014,2.1243,0.645,3.7726,nan,nan,0.6857,2.3596,0.6779,1.8606,0.684,1.8566,0.6774,1.8541
204,0.6729,1.6367,0.0174,2.1368,0.6455,3.7874,nan,nan,0.6815,2.3731,0.6749,1.8701,0.6854,1.8654,0.6752,1.8633
205,0.6794,1.6446,0.0168,2.1494,0.6393,3.8021,nan,nan,0.6772,2.3852,0.6736,1.8794,0.6889,1.8746,0.6726,1.8726
206,0.678,1.6519,0.0169,2.1618,0.6404,3.8162,nan,nan,0.6684,2.4008,0.6727,1.8887,0.6846,1.8836,0.678,1.8818
207,0.6758,1.6589,0.0095,2.1745,0.6404,3.83,nan,nan,0.6773,2.4133,0.6827,1.8978,0.6694,1.8929,0.6836,1.891
208,0.6749,1.6663,0.0096,2.1872,0.6337,3.8437,nan,nan,0.6718,2.4278,0.6799,1.9071,0.6669,1.9022,0.6715,1.8998
209,0.68,1.6738,0.0077,2.1998,0.6199,3.8568,nan,nan,0.6689,2.443,0.6779,1.9161,0.6571,1.9116,0.6701,1.909
210,0.6749,1.6818,0.0078,2.2125,0.6254,3.8705,nan,nan,0.6667,2.4579,0.682,1.9258,0.6463,1.921,0.6619,1.9184
211,0.6746,1.6893,0.0057,2.2252,0.6316,3.884,nan,nan,0.6712,2.4691,0.6819,1.9347,0.6503,1.9305,0.6593,1.9276
212,0.6756,1.6967,0.0059,2.2379,0.6363,3.8959,nan,nan,0.6629,2.4809,0.673,1.944,0.658,1.9401,0.6607,1.9369
213,0.6812,1.7043,0.0041,2.2508,0.6385,3.9088,nan,nan,0.6624,2.4923,0.6745,1.953,0.6505,1.9492,0.6638,1.9467
214,0.6797,1.712,0.0017,2.2635,0.6533,3.9219,nan,nan,0.66,2.5037,0.6753,1.9619,0.6577,1.9586,0.6617,1.9559
215,0.6801,1.7196,0.0019,2.2761,0.6481,3.9346,nan,nan,0.6608,2.5152,0.6724,1.9709,0.666,1.9678,0.6677,1.9651
216,0.6788,1.7272,0.0019,2.2889,0.6539,3.947,nan,nan,0.658,2.5265,0.6707,1.9801,0.6661,1.9771,0.6714,1.9744
217,0.6728,1.7351,0.0013,2.3018,0.6495,3.96,nan,nan,0.656,2.5378,0.6738,1.9892,0.6704,1.9862,0.6638,1.9838
218,0.6634,1.7428,0.0021,2.3147,0.6609,3.9728,nan,nan,0.6638,2.5491,0.6762,1.9984,0.6701,1.9953,0.6699,1.9923
219,0.665,1.7509,0.0041,2.3275,0.6604,3.9854,nan,nan,0.6671,2.5607,0.6799,2.0078,0.662,2.0042,0.6638,2.0013
220,0.6664,1.7589,0.0037,2.3402,0.662,3.9977,nan,nan,0.6718,2.5721,0.6847,2.0169,0.6586,2.0136,0.6611,2.0103
221,0.6672,1.7663,0.0058,2.3529,0.6588,4.0113,nan,nan,0.6711,2.5834,0.6794,2.0258,0.6589,2.0235,0.6599,2.0199
222,0.6752,1.774,0.0083,2.3656,0.667,4.0239,nan,nan,0.674,2.5944,0.6748,2.0346,0.655,2.0327,0.6641,2.0292
223,0.6792,1.7822,0.0075,2.3783,0.6571,4.0361,nan,nan,0.6746,2.6059,0.674,2.0441,0.6585,2.0417,0.6655,2.0383
224,0.6727,1.7899,0.005,2.3909,0.6599,4.049,nan,nan,0.6794,2.6171,0.6694,2.0535,0.664,2.0507,0.6674,2.0475
225,0.6746,1.7976,0.0046,2.4034,0.6594,4.0621,nan,nan,0.6772,2.6285,0.6648,2.0627,0.6693,2.0599,0.6774,2.0565
226,0.6766,1.8052,0.0041,2.4159,0.6463,4.0749,nan,nan,0.6778,2.6396,0.6694,2.0722,0.6752,2.069,0.6752,2.0659
227,0.6746,1.8126,0.0016,2.4285,0.6461,4.0877,nan,nan,0.6818,2.6513,0.6756,2.0816,0.679,2.0784,0.6749,2.075
228,0.6719,1.8205,0.0045,2.4412,0.6365,4.1002,nan,nan,0.6841,2.6627,0.6747,2.091,0.6745,2.0872,0.669,2.0843
229,0.671,1.828,0.0045,2.4538,0.6336,4.1121,nan,nan,0.6725,2.6739,0.6762,2.1004,0.6758,2.0968,0.6746,2.0938
230,0.6671,1.8357,0.0045,2.4668,0.6428,4.1254,nan,nan,0.6702,2.6852,0.6727,2.1097,0.6789,2.1064,0.6668,2.103
231,0.6619,1.8433,0.004,2.4795,0.6552,4.1384,nan,nan,0.6734,2.6966,0.6727,2.1191,nan,nan,nan,nan
232,0.6561,1.851,0.004,2.4923,0.6466,4.1518,nan,nan,0.6763,2.7083,0.6724,2.1284,nan,nan,nan,nan
233,0.6657,1.8585,0.0018,2.505,0.6555,4.1644,nan,nan,0.6677,2.7196,0.6798,2.1379,nan,nan,nan,nan
234,0.6679,1.8663,0.0018,2.5178,0.6582,4.1791,nan,nan,0.6739,2.7309,0.6749,2.1476,nan,nan,nan,nan
235,0.671,1.8731,0.0018,2.5305,0.6562,4.1923,nan,nan,0.6731,2.7425,0.6744,2.1566,nan,nan,nan,nan
236,0.6743,1.8807,0.0008,2.5432,0.6508,4.2044,nan,nan,0.6704,2.7536,0.6751,2.166,nan,nan,nan,nan
237,0.6751,1.888,0.0016,2.5559,0.6597,4.217,nan,nan,0.6686,2.7651,0.68,2.1755,nan,nan,nan,nan
238,0.6695,1.8952,0.0008,2.5686,0.6649,4.229,nan,nan,0.6725,2.7766,0.6747,2.1849,nan,nan,nan,nan
239,0.6715,1.9027,0.0008,2.5812,0.665,4.241,nan,nan,0.6689,2.7877,0.6776,2.1943,nan,nan,nan,nan
240,0.667,1.91,0.0008,2.594,0.6622,4.2531,nan,nan,0.671,2.799,0.6846,2.2037,nan,nan,nan,nan
241,0.6666,1.9174,0.0008,2.6067,0.6624,4.2664,nan,nan,0.6716,2.8101,0.6832,2.2129,nan,nan,nan,nan
242,0.6654,1.9247,0.0,2.6193,0.6599,4.2786,nan,nan,0.6672,2.8213,0.6766,2.2223,nan,nan,nan,nan
243,0.6649,1.9321,0.0013,2.6321,0.6589,4.2908,nan,nan,0.6659,2.8328,0.6732,2.2316,nan,nan,nan,nan
244,0.666,1.9394,0.0013,2.6447,0.6576,4.3029,nan,nan,0.6717,2.8439,0.6704,2.2406,nan,nan,nan,nan
245,0.6728,1.9467,0.0013,2.6575,0.6638,4.3156,nan,nan,0.6759,2.8551,0.6687,2.2504,nan,nan,nan,nan
246,0.6732,1.9537,0.0013,2.6704,0.6707,4.3283,nan,nan,0.6811,2.8665,0.6668,2.26,nan,nan,nan,nan
247,0.6776,1.9612,0.0013,2.6831,0.6689,4.3399,nan,nan,0.6807,2.878,0.6704,2.2694,nan,nan,nan,nan
248,0.6808,1.9684,0.0,2.6959,0.67,4.3521,nan,nan,0.681,2.8892,0.6741,2.279,nan,nan,nan,nan
249,0.6785,1.9759,0.0,2.7085,0.6746,4.3645,nan,nan,0.6787,2.9007,0.6831,2.2888,nan,nan,nan,nan
250,0.6708,1.9831,0.0,2.7212,0.6735,4.3771,nan,nan,0.6721,2.9121,0.6816,2.2984,nan,nan,nan,nan
251,0.6702,1.9904,0.0,2.7339,0.677,4.3894,nan,nan,0.6614,2.9236,0.6742,2.3081,nan,nan,nan,nan
252,0.6705,1.9979,0.0,2.7466,0.6799,4.4018,nan,nan,0.6593,2.935,0.6682,2.3178,nan,nan,nan,nan
253,0.6665,2.0054,0.0,2.7591,0.6745,4.4157,nan,nan,0.6619,2.9462,0.6646,2.3273,nan,nan,nan,nan
254,0.667,2.0127,0.0,2.7717,0.6647,4.4287,nan,nan,0.661,2.9576,0.6605,2.3368,nan,nan,nan,nan
255,0.6693,2.02,0.0,2.7843,0.66,4.4416,nan,nan,0.6647,2.9689,0.6624,2.3463,nan,nan,nan,nan
256,0.6633,2.0275,0.0,2.7969,0.6539,4.4548,nan,nan,0.6647,2.9801,0.662,2.356,nan,nan,nan,nan
257,0.6643,2.0348,0.0,2.8096,0.6439,4.468,nan,nan,0.6689,2.9916,0.6679,2.3653,nan,nan,nan,nan
258,0.6643,2.0424,0.0,2.8223,0.6474,4.4814,nan,nan,0.6663,3.0033,0.6738,2.3753,nan,nan,nan,nan
259,0.6605,2.0499,0.0,2.8349,0.6554,4.4938,nan,nan,0.668,3.0144,0.6669,2.3846,nan,nan,nan,nan
260,0.6586,2.0575,0.0,2.8475,0.658,4.5072,nan,nan,0.6678,3.0258,0.6649,2.3941,nan,nan,nan,nan
261,0.662,2.0651,0.0,2.8603,0.6543,4.5202,nan,nan,0.6775,3.0372,0.68,2.4038,nan,nan,nan,nan
262,0.6645,2.073,0.0,2.8729,0.6532,4.533,nan,nan,0.6781,3.0483,0.6715,2.414,nan,nan,nan,nan
263,0.6652,2.0811,0.0,2.8855,0.6524,4.5458,nan,nan,0.6775,3.0595,0.6652,2.423,nan,nan,nan,nan
264,0.6675,2.0891,0.0,2.8982,0.6531,4.5594,nan,nan,0.6743,3.0709,0.6722,2.4334,nan,nan,nan,nan
265,0.6701,2.0972,0.0,2.9109,0.6486,4.5722,nan,nan,0.6747,3.0823,0.6724,2.4434,nan,nan,nan,nan
266,0.6712,2.1049,0.0,2.9236,0.6478,4.5849,nan,nan,0.6758,3.094,0.6686,2.4529,nan,nan,nan,nan
267,0.6668,2.1129,0.0,2.9362,0.6624,4.5982,nan,nan,0.6763,3.1054,0.6783,2.4627,nan,nan,nan,nan
268,0.6743,2.1207,0.0,2.9489,0.6594,4.6113,nan,nan,0.6795,3.1164,0.6743,2.4725,nan,nan,nan,nan
269,0.678,2.1284,0.0,2.9614,0.6576,4.6247,nan,nan,0.6782,3.1276,0.6716,2.4819,nan,nan,nan,nan
270,0.6777,2.1358,0.0,2.9739,0.6569,4.6377,nan,nan,0.6793,3.1386,0.6659,2.4916,nan,nan,nan,nan
271,0.6756,2.1434,0.0,2.9865,0.6631,4.6501,nan,nan,0.6737,3.1503,0.6577,2.5009,nan,nan,nan,nan
272,0.6807,2.1512,0.0,2.9992,0.653,4.6627,nan,nan,0.6709,3.1616,0.6542,2.5106,nan,nan,nan,nan
273,0.6699,2.1589,0.0,3.0118,0.6545,4.6749,nan,nan,0.6638,3.1732,0.6521,2.52,nan,nan,nan,nan
274,0.6695,2.1665,0.0,3.0245,0.6578,4.688,nan,nan,0.6737,3.1848,0.6644,2.5296,nan,nan,nan,nan
275,0.6762,2.1741,0.0,3.0372,0.6563,4.7008,nan,nan,0.6746,3.1962,0.6727,2.5395,nan,nan,nan,nan
276,0.6791,2.1817,0.0,3.0498,0.6434,4.7141,nan,nan,0.6778,3.2074,0.6728,2.5491,nan,nan,nan,nan
277,0.674,2.1893,0.0,3.0625,0.6365,4.727,nan,nan,0.6752,3.2188,0.6714,2.5594,nan,nan,nan,nan
278,0.686,2.1968,0.0,3.0752,0.6398,4.7404,nan,nan,0.6817,3.2302,0.6797,2.5695,nan,nan,nan,nan
279,0.6807,2.2042,0.0,3.088,0.6497,4.7533,nan,nan,0.6746,3.242,0.6651,2.5792,nan,nan,nan,nan
280,0.6724,2.2116,0.0,3.1007,0.6551,4.7659,nan,nan,0.6679,3.259,0.6602,2.5971,nan,nan,nan,nan
281,0.6783,2.2191,0.0,3.1134,0.6598,4.7787,nan,nan,0.6665,3.2744,0.6645,2.6133,nan,nan,nan,nan
282,0.6804,2.2266,0.0,3.1262,0.6683,4.7911,nan,nan,0.6713,3.2901,0.6641,2.6322,nan,nan,nan,nan
283,0.668,2.234,0.0,3.1391,0.6701,4.8042,nan,nan,0.6738,3.3106,0.6636,2.6509,nan,nan,nan,nan
284,0.6673,2.2415,0.0,3.1517,0.6637,4.818,nan,nan,0.6744,3.3313,0.6667,2.6619,nan,nan,nan,nan
285,0.6716,2.249,0.0,3.1644,0.6598,4.8303,nan,nan,0.6765,3.3458,0.6668,2.6732,nan,nan,nan,nan
286,0.6657,2.2567,0.0,3.1772,0.6618,4.8427,nan,nan,0.6791,3.3627,0.6659,2.6861,nan,nan,nan,nan
287,0.6612,2.264,0.0,3.1898,0.6616,4.856,nan,nan,0.6809,3.382,0.6675,2.7004,nan,nan,nan,nan
288,0.6716,2.2712,0.0,3.2029,0.6659,4.869,nan,nan,0.679,3.393,0.6673,2.713,nan,nan,nan,nan
289,0.6699,2.2787,0.0,3.2159,0.6632,4.8818,nan,nan,0.6767,3.4166,0.6658,2.7232,nan,nan,nan,nan
290,0.6665,2.2855,0.0,3.2294,0.6682,4.8943,nan,nan,0.6816,3.4327,0.6644,2.7332,nan,nan,nan,nan
291,0.666,2.2928,0.0,3.2422,0.6756,4.9068,nan,nan,0.6818,3.4483,0.6714,2.7431,nan,nan,nan,nan
292,0.6703,2.3002,0.0,3.2551,0.6754,4.9186,nan,nan,0.6773,3.4684,0.6686,2.753,nan,nan,nan,nan
293,0.6608,2.3073,0.0,3.2681,0.6621,4.9312,nan,nan,0.679,3.4928,0.6666,2.7631,nan,nan,nan,nan
294,0.661,2.3144,0.0,3.281,0.6535,4.9438,nan,nan,0.6805,3.5139,0.6678,2.7733,nan,nan,nan,nan
295,0.6678,2.3218,0.0,3.2939,0.6431,4.9561,nan,nan,0.6761,3.5305,0.6664,2.7836,nan,nan,nan,nan
296,0.6711,2.3294,0.0,3.3068,0.6412,4.969,nan,nan,0.6728,3.5475,0.6699,2.7934,nan,nan,nan,nan
297,0.6671,2.3364,0.0,3.3196,0.6427,4.9815,nan,nan,0.6764,3.5615,0.6699,2.8037,nan,nan,nan,nan
298,0.6767,2.3435,0.0,3.3325,0.6422,4.9938,nan,nan,0.6771,3.586,0.6692,2.814,nan,nan,nan,nan
299,0.6844,2.3507,0.0,3.3452,0.6441,5.0062,nan,nan,0.6794,3.6029,0.6695,2.824,nan,nan,nan,nan
300,0.6794,2.3576,0.0,3.3579,0.6508,5.0192,nan,nan,0.6827,3.6199,0.677,2.8342,nan,nan,nan,nan


==> data/campaign_train_mbpp.csv <==
step,grpo,grpo_ef,ppo,ppo_ef,erl,erl_ef,joint_ppo,joint_ppo_ef,delayed_joint,delayed_joint_ef,ace_rl,ace_rl_ef
1,0.4167,0.0009,0.276,nan,0.1507,0.007,0.2755,nan,0.3311,0.004,0.4098,0.0016
2,0.3854,0.0022,0.2565,nan,0.1406,0.0133,0.2483,nan,0.3288,0.0083,0.3722,0.0034
3,0.375,0.0035,0.2177,nan,0.1236,0.0194,0.2375,nan,0.3359,0.0124,0.3603,0.0049
4,0.3354,0.0046,0.2135,nan,0.1155,0.0255,0.1944,nan,0.3763,0.0155,0.3785,0.0081
5,0.337,0.007,0.175,nan,0.1137,0.0321,0.2306,nan,0.3975,0.0204,0.3893,0.0108
6,0.3926,0.0093,0.1812,nan,0.1154,0.0382,0.2125,nan,0.4186,0.0243,0.4146,0.0133
7,0.42,0.0106,0.2104,nan,0.1407,0.0443,0.2056,nan,0.4618,0.0289,0.4335,0.0158
8,0.4128,0.0116,0.2042,nan,0.1441,0.0497,0.2472,nan,0.4679,0.0327,0.4498,0.0181
9,0.4191,0.013,0.175,nan,0.1273,0.055,0.2292,nan,0.4564,0.035,0.431,0.0197
10,0.4767,0.0145,0.2333,0.0038,0.1656,0.0607,0.2319,0.0088,0.4839,0.0397,0.4431,0.0225
11,0.4409,0.016,0.2094,0.0072,0.176,0.0662,0.2292,0.0193,0.4598,0.043,0.4214,0.0247
12,0.4406,0.0177,0.1896,0.0099,0.166,0.0706,0.2389,0.0269,0.4522,0.0469,0.4791,0.0269
13,0.4942,0.0189,0.2333,0.0133,0.1847,0.0763,0.2069,0.0359,0.4688,0.0505,0.5014,0.0294
14,0.4992,0.0201,0.2594,0.0165,0.2131,0.0813,0.2514,0.0445,0.4854,0.0542,0.5129,0.0317
15,0.4416,0.021,0.2219,0.0198,0.1618,0.0876,0.2417,0.0529,0.4365,0.0578,0.4846,0.0338
16,0.4468,0.023,0.2208,0.0229,0.1371,0.0934,0.2653,0.0609,0.4496,0.0625,0.4772,0.0374
17,0.4489,0.0243,0.2333,0.0262,0.1549,0.0991,0.2889,0.0691,0.4336,0.0676,0.4151,0.0402
18,0.3831,0.0253,0.2302,0.0296,0.1429,0.105,0.2958,0.0768,0.41,0.0713,0.3818,0.0428
19,0.3801,0.0264,0.2333,0.0327,0.1475,0.1112,0.2986,0.0838,0.3958,0.0761,0.354,0.0457
20,0.4171,0.0278,0.2073,0.036,0.14,0.1166,0.2514,0.0917,0.426,0.0802,0.3581,0.0484
21,0.4412,0.0297,0.2688,0.0391,0.1974,0.1223,0.2417,0.0987,0.4401,0.0839,0.4065,0.05
22,0.4189,0.0323,0.2969,0.0427,0.2142,0.1282,0.2028,0.1072,0.436,0.0873,0.4106,0.0524
23,0.4587,0.0342,0.3208,0.0452,0.2352,0.1332,0.2306,0.1147,0.4524,0.0916,0.4532,0.0543
24,0.4355,0.0366,0.3073,0.0475,0.2194,0.137,0.2042,0.1226,0.4302,0.0962,0.4781,0.0573
25,0.3852,0.0389,0.374,0.0502,0.2538,0.142,0.2333,0.1293,0.4397,0.1002,0.4753,0.0596
26,0.3586,0.041,0.3438,0.0533,0.2223,0.1473,0.2639,0.1369,0.4059,0.104,0.4533,0.062
27,0.4001,0.0424,0.3156,0.0557,0.1889,0.1517,0.2431,0.1446,0.4599,0.1066,0.5081,0.0637
28,0.3714,0.0444,0.3615,0.0584,0.2174,0.157,0.2264,0.1516,0.4312,0.1104,0.4576,0.0658
29,0.396,0.0454,0.3917,0.0611,0.2648,0.1624,0.2625,0.1596,0.4773,0.1127,0.4698,0.0678
30,0.4366,0.0467,0.425,0.0632,0.2774,0.1666,0.3069,0.1658,0.4506,0.1162,0.4665,0.0704
31,0.4496,0.048,0.3719,0.066,0.2585,0.1712,0.3028,0.1724,0.4744,0.1188,0.4476,0.0731
32,0.4299,0.0502,0.3313,0.0682,0.2378,0.1761,0.3819,0.1789,0.4032,0.1226,0.4149,0.0758
33,0.464,0.0527,0.3073,0.0719,0.2303,0.1821,0.4014,0.1858,0.4608,0.1264,0.4707,0.0785
34,0.4897,0.055,0.3302,0.0753,0.21,0.1881,0.3472,0.1924,0.4594,0.1298,0.4758,0.0798
35,0.4799,0.0575,0.3344,0.0776,0.2326,0.1927,0.3264,0.1991,0.4838,0.1329,0.4896,0.0811
36,0.4645,0.0594,0.3354,0.0795,0.222,0.1962,0.3681,0.2067,0.4972,0.137,0.5284,0.0843
37,0.4632,0.0619,0.3323,0.0816,0.2188,0.2007,0.3917,0.2138,0.5315,0.1413,0.522,0.0869
38,0.4758,0.0644,0.2823,0.0846,0.1815,0.2062,0.4139,0.2194,0.5345,0.1445,0.4813,0.0889
39,0.4818,0.0657,0.2448,0.0877,0.1681,0.2117,0.4583,0.2253,0.5221,0.1482,0.4668,0.0915
40,0.4716,0.0676,0.15,0.0908,0.1092,0.2169,0.4764,0.2315,0.5433,0.1506,0.4537,0.0945
41,0.4955,0.0683,0.1781,0.0932,0.121,0.2216,0.4472,0.2384,0.5376,0.1538,0.4433,0.0971
42,0.5001,0.0697,0.2615,0.0967,0.1782,0.2278,0.3625,0.245,0.5217,0.1565,0.4288,0.0985
43,0.4754,0.072,0.2938,0.0996,0.2066,0.2336,0.2903,0.2515,0.5039,0.1596,0.4377,0.101
44,0.4354,0.0745,0.3521,0.1019,0.2731,0.2373,0.2875,0.2599,0.5004,0.1642,0.4377,0.1036
45,0.4798,0.0774,0.3656,0.1044,0.2774,0.2437,0.3236,0.2674,0.4939,0.1679,0.4559,0.1064
46,0.4662,0.0798,0.3656,0.1063,0.2913,0.2472,0.3194,0.2741,0.4987,0.1717,0.4424,0.109
47,0.4502,0.0817,0.3302,0.1094,0.2588,0.2528,0.4597,0.2801,0.4978,0.1748,0.4524,0.1114
48,0.4542,0.0842,0.3427,0.1124,0.2629,0.2583,0.4528,0.2862,0.5153,0.1789,0.4949,0.1137
49,0.4538,0.087,0.3104,0.1149,0.1876,0.2633,0.3958,0.2914,0.5409,0.1823,0.4995,0.1164
50,0.4203,0.0883,0.3042,0.1174,0.1965,0.2688,0.3139,0.2999,0.551,0.186,0.4821,0.1184
51,0.4082,0.0908,0.3417,0.1195,0.1975,0.2732,0.2653,0.3075,0.5217,0.1902,0.4176,0.1222
52,0.4423,0.0933,0.3458,0.123,0.1877,0.2797,0.1639,0.3156,0.5726,0.1951,0.4437,0.1248
53,0.4484,0.0959,0.3125,0.1256,0.179,0.2843,0.2347,0.3236,0.5692,0.1995,0.4246,0.1265
54,0.4374,0.0969,0.2844,0.1281,0.1825,0.2902,0.2458,0.3309,0.5394,0.2021,0.4397,0.1278
55,0.4209,0.0982,0.3302,0.1307,0.2036,0.2954,0.2569,0.3382,0.4784,0.2055,0.4049,0.1299
56,0.4277,0.1009,0.3229,0.1333,0.2151,0.3006,0.3083,0.3472,0.4639,0.21,0.4479,0.1323
57,0.4202,0.1024,0.2958,0.1355,0.2066,0.3051,0.3681,0.3551,0.4179,0.2116,0.4152,0.1341
58,0.407,0.1053,0.3021,0.1384,0.1949,0.3111,0.3306,0.3624,0.3898,0.2154,0.3705,0.137
59,0.4288,0.1077,0.2708,0.1411,0.2094,0.317,0.4514,0.3689,0.4085,0.2183,0.3814,0.1398
60,0.4605,0.1116,0.2542,0.1436,0.1929,0.3221,0.5236,0.3765,0.4629,0.2209,0.4258,0.1417
61,0.4829,0.1147,0.2354,0.1467,0.1724,0.327,0.4819,0.3818,0.5099,0.2239,0.4275,0.1438
62,0.4829,0.1179,0.251,0.1493,0.202,0.3329,0.4389,0.388,0.5407,0.2284,0.4548,0.1467
63,0.4952,0.12,0.249,0.1517,0.232,0.3389,0.4222,0.3956,0.5483,0.2329,0.4738,0.1494
64,0.4991,0.1226,0.3042,0.1542,0.2338,0.3442,0.3389,0.4029,0.5471,0.2374,0.4659,0.1518
65,0.4916,0.1244,0.3208,0.157,0.2663,0.3496,0.3639,0.4125,0.5122,0.2408,0.4757,0.1544
66,0.4809,0.127,0.3521,0.1597,0.2931,0.3558,0.4417,0.4201,0.5107,0.2442,0.4603,0.1577
67,0.4922,0.1293,0.3688,0.162,0.3009,0.3609,0.4444,0.4266,0.4826,0.2487,0.4376,0.1602
68,0.5117,0.1318,0.3604,0.1641,0.263,0.3673,0.4903,0.4331,0.5031,0.2513,0.4758,0.1628
69,0.4846,0.1341,0.3583,0.1665,0.2783,0.3725,0.5389,0.441,0.5159,0.2546,0.4677,0.1657
70,0.4517,0.1362,0.3854,0.169,0.2972,0.3784,0.4319,0.4493,0.5016,0.2582,0.4312,0.1683
71,0.4598,0.1397,0.3479,0.1713,0.2778,0.3838,0.4292,0.4575,0.5175,0.2614,0.4931,0.1709
72,0.4193,0.1426,0.324,0.1734,0.2774,0.388,0.4111,0.4671,0.5383,0.2656,0.503,0.1726
73,0.399,0.1438,0.3802,0.1759,0.3225,0.3934,0.375,0.4741,0.5332,0.2687,0.4939,0.1737
74,0.3904,0.1467,0.3708,0.1786,0.3115,0.398,0.3764,0.4826,0.5162,0.2731,0.4779,0.1765
75,0.4232,0.1496,0.3417,0.1803,0.2808,0.402,0.3792,0.4908,0.5724,0.2766,0.5298,0.1781
76,0.436,0.153,0.3031,0.1824,0.2601,0.4067,0.3861,0.4971,0.537,0.2811,0.4756,0.1809
77,0.4675,0.1557,0.2875,0.1848,0.2281,0.4115,0.3972,0.5068,0.5077,0.2854,0.4423,0.1834
78,0.4607,0.1578,0.2438,0.1878,0.1769,0.4177,0.3611,0.515,0.4936,0.29,0.4346,0.1861
79,0.4822,0.1603,0.2594,0.1908,0.1877,0.4239,0.3514,0.5238,0.4829,0.2938,0.4342,0.189
80,0.4639,0.1634,0.1979,0.1932,0.1567,0.4295,0.3625,0.5336,0.4459,0.2984,0.413,0.1914
81,0.4663,0.1648,0.2583,0.1953,0.1719,0.4339,0.2861,0.5411,0.4609,0.3008,0.4599,0.1941
82,0.4799,0.1663,0.2948,0.1982,0.2027,0.4394,0.2875,0.5522,0.4732,0.3046,0.5225,0.1969
83,0.4753,0.1679,0.3448,0.2006,0.264,0.4448,0.3333,0.5631,0.4747,0.3069,0.5109,0.198
84,0.4726,0.169,0.2927,0.2028,0.2312,0.4499,0.3111,0.5731,0.4704,0.3083,0.5265,0.2003
85,0.5079,0.1715,0.3396,0.2046,0.246,0.4547,0.3292,0.5865,0.5241,0.3119,0.5558,0.203
86,0.4873,0.174,0.3438,0.2077,0.2761,0.4619,0.3236,0.5987,0.5281,0.3156,0.4971,0.2055
87,0.4796,0.1761,0.3229,0.2105,0.2539,0.4684,0.3597,0.6142,0.5433,0.318,0.4866,0.2068
88,0.4996,0.1786,0.2469,0.2129,0.206,0.4742,0.3722,0.6307,0.5432,0.3213,0.5165,0.2096
89,0.5022,0.1807,0.2948,0.2159,0.2129,0.4802,0.3611,0.6415,0.5392,0.3256,0.5071,0.2119
90,0.4902,0.1841,0.3,0.2186,0.214,0.4858,0.4167,0.654,0.5104,0.3295,0.483,0.2131
91,0.4538,0.1866,0.3406,0.2209,0.2318,0.4907,0.3958,0.6664,0.4985,0.3342,0.5141,0.2158
92,0.4228,0.189,0.3594,0.2235,0.2446,0.4957,0.4083,0.6752,0.5058,0.337,0.4802,0.2173
93,0.4329,0.192,0.4062,0.2252,0.2662,0.499,0.4,0.694,0.5337,0.3409,0.4781,0.2197
94,0.4656,0.1946,0.3979,0.2277,0.2924,0.5041,0.4278,0.7044,0.5576,0.3444,0.4958,0.2213
95,0.4392,0.1969,0.401,0.2302,0.2843,0.5093,0.4458,0.7176,0.5285,0.3487,0.4553,0.2249
96,0.4987,0.1979,0.3958,0.2328,0.2617,0.5147,0.5014,0.7288,0.5386,0.3514,0.4787,0.2261
97,0.5515,0.1995,0.426,0.2355,0.2733,0.5206,0.4625,0.7389,0.5494,0.3553,0.5216,0.2294
98,0.5456,0.202,0.4135,0.2377,0.2645,0.5257,0.4722,0.7516,0.5645,0.3601,0.5087,0.2315
99,0.5467,0.2042,0.4354,0.2398,0.2734,0.5308,0.4375,0.7638,0.5821,0.3636,0.5141,0.2337
100,0.5727,0.2066,0.4198,0.2423,0.2966,0.5367,0.3917,0.7747,0.6263,0.3668,0.5456,0.2358
101,0.547,0.2093,0.3708,0.2447,0.3284,0.5415,0.4278,0.7845,0.5991,0.3717,0.5269,0.2385
102,0.5337,0.2107,0.3271,0.2477,0.3132,0.5463,0.3639,0.7943,0.6022,0.3754,0.5705,0.2416
103,0.5419,0.2134,0.3208,0.2504,0.3082,0.55,0.3347,0.8074,0.5744,0.3805,0.5774,0.2454
104,0.4974,0.2156,0.2823,0.2532,0.2556,0.5556,0.3194,0.8276,0.5584,0.3841,0.5774,0.2464
105,0.4968,0.2179,0.3448,0.2559,0.3149,0.5605,0.2958,0.8486,0.5308,0.388,0.5835,0.2476
106,0.5062,0.2209,0.3625,0.2589,0.2551,0.5679,0.2347,0.8766,0.5449,0.3926,0.5737,0.251
107,0.4918,0.2234,0.3802,0.2609,0.2578,0.5724,0.2639,0.8998,0.5025,0.3971,0.4877,0.254
108,0.5111,0.226,0.3792,0.2634,0.2606,0.5783,0.2542,0.9299,0.5336,0.4018,0.4912,0.2567
109,0.5284,0.2285,0.35,0.2658,0.2598,0.5832,0.2569,0.9545,0.5176,0.4058,0.4929,0.2597
110,0.5356,0.2313,0.3302,0.2689,0.194,0.5905,0.2792,0.982,0.5358,0.4105,0.5089,0.2619
111,0.4989,0.2341,0.2594,0.2723,0.1802,0.5971,0.25,1.0097,0.5372,0.4143,0.4875,0.2645
112,0.4813,0.2371,0.2573,0.2744,0.16,0.6024,0.3514,1.0323,0.5555,0.4177,0.5039,0.267
113,0.453,0.2388,0.2667,0.2776,0.1585,0.6083,0.35,1.0626,0.5101,0.4217,0.4744,0.2704
114,0.4677,0.2417,0.3198,0.2803,0.1694,0.6143,0.3458,1.0772,0.5472,0.4266,0.4661,0.2745
115,0.4574,0.2442,0.2875,0.2827,0.1659,0.6203,0.2917,1.1047,0.5489,0.4304,0.461,0.2772
116,0.5012,0.2464,0.3438,0.2852,0.1944,0.6259,0.3736,1.1316,0.5624,0.4339,0.4974,0.28
117,0.5456,0.2492,0.2969,0.288,0.187,0.6322,0.25,1.1581,0.5592,0.4382,0.5123,0.2837
118,0.5347,0.2517,0.3458,0.2905,0.2002,0.6372,0.3278,1.1803,0.5595,0.4431,0.5242,0.2863
119,0.5436,0.254,0.3583,0.2937,0.226,0.6436,0.3292,1.2125,0.5427,0.4465,0.5406,0.2898
120,0.606,0.2567,0.4094,0.2956,0.2242,0.6507,0.3903,1.2301,0.5862,0.4514,0.53,0.2924
121,0.6277,0.2588,0.3865,0.298,0.219,0.6559,0.3569,1.257,0.6042,0.4539,0.5425,0.2947
122,0.5887,0.2605,0.4417,0.3001,0.2433,0.6613,0.4556,1.2748,0.5917,0.4561,0.5122,0.2961
123,0.6102,0.2636,0.4365,0.3037,0.2593,0.6685,0.4611,1.2998,0.6068,0.4595,0.5202,0.2986
124,0.5617,0.2675,0.4531,0.3063,0.2746,0.6747,0.4764,1.3158,0.5557,0.4651,0.4796,0.3016
125,0.5026,0.27,0.4031,0.3083,0.2695,0.6801,0.4625,1.3342,0.5112,0.4696,0.5118,0.304
126,0.4868,0.2736,0.4615,0.3102,0.2911,0.6847,0.5042,1.3541,0.5103,0.4737,0.5112,0.3071
127,0.5093,0.2764,0.424,0.3128,0.2735,0.6901,0.4417,1.3725,0.546,0.4793,0.5348,0.3104
128,0.4787,0.2788,0.3729,0.3151,0.2389,0.6963,0.4333,1.389,0.5273,0.4829,0.5193,0.3126
129,0.5173,0.2815,0.3823,0.3179,0.2506,0.7025,0.4139,1.4154,0.5874,0.4872,0.5381,0.3152
130,0.4936,0.2833,0.3563,0.3205,0.2346,0.7089,0.4194,1.4343,0.5716,0.491,0.5087,0.318
131,0.4619,0.2861,0.3073,0.3223,0.2287,0.7129,0.4083,1.462,0.5285,0.4954,0.4727,0.3217
132,0.4746,0.2893,0.324,0.3249,0.2369,0.7187,0.4028,1.4832,0.5059,0.5,0.4928,0.3243
133,0.4499,0.2924,0.3594,0.3274,0.2559,0.7246,0.3972,1.5021,0.4822,0.5038,0.4851,0.3273
134,0.4398,0.2935,0.3021,0.3298,0.2236,0.7305,0.4278,1.5307,0.4708,0.5063,0.5103,0.3285
135,0.4966,0.2973,0.3594,0.3318,0.253,0.7353,0.3819,1.5506,0.4873,0.5114,0.5306,0.3313
136,0.4865,0.299,0.3656,0.3343,0.2358,0.7414,0.3208,1.5746,0.4837,0.515,0.5367,0.334
137,0.4882,0.3023,0.3958,0.3367,0.2572,0.7471,0.3264,1.6049,0.5308,0.5193,0.5532,0.3375
138,0.5236,0.3057,0.425,0.3389,0.2783,0.7523,0.2847,1.6379,0.5437,0.5252,0.5473,0.3407
139,0.5684,0.3091,0.4365,0.3413,0.2887,0.7579,0.2972,1.6715,0.5731,0.5281,0.5704,0.3427
140,0.5483,0.3126,0.4448,0.3432,0.3013,0.7625,0.3222,1.7007,0.5707,0.5331,0.5355,0.3469
141,0.5767,0.3138,0.4729,0.3457,0.3174,0.7677,0.3403,1.722,0.6144,0.5354,0.5529,0.348
142,0.5773,0.3153,0.4333,0.3478,0.2918,0.7733,0.4125,1.7459,0.5937,0.538,0.5281,0.3498
143,0.5565,0.3182,0.426,0.3503,0.2779,0.7792,0.3847,1.7756,0.6293,0.5425,0.5442,0.3536
144,0.5377,0.3216,0.449,0.3529,0.2898,0.7865,0.3986,1.7918,0.5882,0.546,0.4826,0.3572
145,0.5253,0.3254,0.3917,0.3548,0.2664,0.7913,0.3597,1.8199,0.5754,0.5515,0.4811,0.3599
146,0.5239,0.3266,0.3625,0.3569,0.2462,0.7957,0.3611,1.8407,0.5499,0.554,0.4606,0.3616
147,0.5327,0.3295,0.399,0.3594,0.2812,0.8011,0.2292,1.8696,0.5441,0.5585,0.4612,0.3644
148,0.5452,0.3324,0.3719,0.3621,0.2774,0.8074,0.2361,1.899,0.5019,0.5624,0.4384,0.3675
149,0.5285,0.3351,0.3438,0.3642,0.2656,0.8119,0.1639,1.9342,0.5093,0.5667,0.4563,0.3703
150,0.5514,0.338,0.3771,0.3664,0.262,0.8168,0.1444,1.9663,0.5467,0.5703,0.5043,0.3732
151,0.5845,0.3408,0.4198,0.3689,0.3145,0.8225,0.1153,2.0041,0.5883,0.5749,0.5035,0.3768
152,0.5782,0.3434,0.4115,0.3711,0.3178,0.8289,0.1306,2.0432,0.5639,0.5792,0.519,0.3801
153,0.5607,0.3456,0.375,0.3733,0.3007,0.8347,0.1014,2.0803,0.572,0.5822,0.5244,0.3829
154,0.5665,0.348,0.3906,0.3755,0.2974,0.8398,0.0778,2.1208,0.6144,0.5859,0.5612,0.3855
155,0.6059,0.3525,0.3667,0.3777,0.2938,0.8453,0.0736,2.1601,0.5849,0.5916,0.5546,0.3885
156,0.5759,0.3556,0.3458,0.38,0.2578,0.8509,0.0569,2.2003,0.559,0.5941,0.5481,0.391
157,0.5762,0.3577,0.3625,0.3825,0.2456,0.8568,0.05,2.2412,0.5626,0.5968,0.5422,0.3936
158,0.589,0.3607,0.3604,0.3848,0.2611,0.8618,0.0389,2.2811,0.5603,0.6016,0.5514,0.3968
159,0.5665,0.3633,0.3688,0.3869,0.2604,0.8659,0.0597,2.3217,0.5146,0.6054,0.5105,0.3999
160,0.5416,0.3668,0.3573,0.3893,0.264,0.8709,0.0819,2.3626,0.5361,0.6081,0.5158,0.4028
161,0.5404,0.3706,0.3635,0.3917,0.2597,0.8772,0.1319,2.4028,0.5579,0.6119,0.5483,0.4056
162,0.4834,0.3727,0.2979,0.3945,0.2438,0.8835,0.1278,2.443,0.5345,0.6151,0.4998,0.4078
163,0.5463,0.3756,0.3792,0.397,0.3103,0.889,0.1333,2.4826,0.5944,0.6193,0.523,0.4116
164,0.5463,0.3798,0.4125,0.3999,0.3296,0.8945,0.1167,2.5239,0.565,0.6233,0.5255,0.415
165,0.5092,0.381,0.4823,0.4014,0.3487,0.898,0.1361,2.5646,0.5359,0.6268,0.5018,0.4178
166,0.5098,0.384,0.451,0.4032,0.3397,0.9031,0.1014,2.6056,0.4994,0.6312,0.4873,0.4206
167,0.5259,0.3872,0.5448,0.4051,0.3618,0.9075,0.125,2.6461,0.5392,0.6353,0.5088,0.4234
168,0.4978,0.3898,0.4615,0.4076,0.2943,0.9129,0.1306,2.6867,0.5176,0.6402,0.4988,0.4264
169,0.5238,0.3932,0.4135,0.4097,0.2574,0.917,0.1208,2.7271,0.5602,0.6444,0.5091,0.4304
170,0.5174,0.3947,0.4104,0.4123,0.2499,0.9237,0.0833,2.7685,0.5701,0.6477,0.4827,0.4332
171,0.5563,0.3963,0.4396,0.4146,0.2563,0.9285,0.0597,2.8097,0.621,0.6511,0.5275,0.436
172,0.5717,0.4004,0.4281,0.4167,0.264,0.9322,0.0417,2.8502,0.6141,0.656,0.5379,0.4392
173,0.5582,0.4025,0.4729,0.419,0.2784,0.9359,0.0417,2.891,0.5886,0.6586,0.5368,0.4416
174,0.5442,0.4058,0.4583,0.421,0.2824,0.9406,0.0486,2.9318,0.5869,0.6623,0.5394,0.4444
175,0.5409,0.4091,0.4198,0.4229,0.2816,0.9453,0.0444,2.9725,0.5732,0.6667,0.5707,0.4473
176,0.5141,0.412,0.3979,0.4255,0.3042,0.9495,0.0708,3.0136,0.5473,0.6703,0.5483,0.4497
177,0.5538,0.4137,0.374,0.428,0.2677,0.9531,0.0653,3.055,0.5448,0.6743,0.5597,0.4527
178,0.5614,0.4168,0.351,0.4302,0.2322,0.9567,0.0736,3.0963,0.5473,0.6799,0.5797,0.4555
179,0.5466,0.4188,0.4042,0.4328,0.2582,0.9614,0.0819,3.1378,0.5704,0.6833,0.5763,0.4581
180,0.581,0.423,0.401,0.4353,0.2422,0.9654,0.1028,3.1799,0.5934,0.6883,0.5536,0.4611
181,0.5853,0.4261,0.4542,0.4373,0.2519,0.9684,0.0972,3.2212,0.5753,0.6925,0.5454,0.4637
182,0.5251,0.4275,0.4667,0.4399,0.2875,0.9732,0.1347,3.2624,0.5648,0.6961,0.5289,0.4667
183,0.5222,0.4304,0.524,0.4417,0.2881,0.977,0.1097,3.3034,0.5342,0.7,0.5164,0.4698
184,0.5591,0.4337,0.4698,0.4437,0.2568,0.9807,0.1167,3.3447,0.5402,0.7048,0.5261,0.4727
185,0.5773,0.4354,0.4865,0.4455,0.2584,0.985,0.1417,3.3864,0.5629,0.7088,0.5256,0.4755
186,0.5712,0.4381,0.4333,0.4479,0.2136,0.9889,0.1667,3.428,0.572,0.713,0.5476,0.4781
187,0.6184,0.4402,0.3917,0.4504,0.1918,0.9961,0.1292,3.4698,0.6241,0.7162,0.5986,0.4797
188,0.6101,0.442,0.3792,0.4527,0.1962,1.002,0.1514,3.5115,0.6714,0.7201,0.6016,0.4821
189,0.5676,0.4438,0.3583,0.4552,0.1774,1.0088,0.1375,3.5539,0.657,0.7236,0.6083,0.4842
190,0.5295,0.4476,0.4073,0.4572,0.2097,1.0154,0.1375,3.596,0.6417,0.7285,0.6391,0.4882
191,0.5237,0.4494,0.4521,0.4599,0.2367,1.0224,0.0875,3.638,0.6419,0.7322,0.6014,0.4896
192,0.5388,0.4538,0.4938,0.4618,0.2353,1.0272,0.1,3.6807,0.6244,0.7359,0.5578,0.4924
193,0.5652,0.457,0.4604,0.4639,0.2453,1.0351,0.0986,3.723,0.6529,0.7406,0.5955,0.4953
194,0.5977,0.4586,0.5635,0.4661,0.2852,1.0426,0.1194,3.7656,0.6445,0.7443,0.5802,0.498
195,0.5992,0.4601,0.5823,0.4682,0.2884,1.0499,0.0694,3.8079,0.6372,0.7476,0.5706,0.5005
196,0.6156,0.463,0.575,0.4699,0.2715,1.0596,0.0694,3.85,0.6272,0.7512,0.5917,0.5031
197,0.5608,0.4653,0.6167,0.4713,0.2959,1.069,0.0542,3.8924,0.5829,0.7539,0.5988,0.5048
198,0.5561,0.4683,0.6375,0.4732,0.2729,1.0804,0.0389,3.9358,0.5572,0.7588,0.5519,0.5074
199,0.5517,0.4719,0.6281,0.4746,0.292,1.0906,0.0194,3.9781,0.5153,0.7639,0.5022,0.5114
200,0.5507,0.4751,0.599,0.4765,0.2867,1.1011,0.0208,4.0207,0.4666,0.7688,0.4971,0.5143
201,0.5231,0.4781,0.6104,0.4784,0.3087,1.1135,0.0222,4.0633,0.4804,0.7714,0.4768,0.5159
202,0.5106,0.4799,0.5167,0.4805,0.2569,1.1241,0.025,4.1058,0.474,0.7745,0.4473,0.5188
203,0.4914,0.482,0.4625,0.4824,0.249,1.1383,0.0194,4.1484,0.449,0.7781,0.4604,0.5219
204,0.48,0.4862,0.3969,0.4853,0.2095,1.1529,0.0097,4.191,0.4974,0.7832,0.5367,0.5249
205,0.4965,0.4881,0.3875,0.4881,0.1815,1.1677,0.0083,4.2337,0.5503,0.7861,0.5668,0.5275
206,0.5017,0.4899,0.3698,0.4905,0.1591,1.1837,0.0111,4.2764,0.5291,0.7897,0.6012,0.53
207,0.4842,0.4933,0.4312,0.4926,0.1956,1.1991,0.0208,4.3192,0.549,0.7955,0.6366,0.5337
208,0.511,0.497,0.4583,0.4951,0.207,1.2125,0.0389,4.362,0.5972,0.8004,0.6748,0.5362
209,0.5341,0.4995,0.4573,0.4969,0.193,1.2241,0.0361,4.4046,0.5833,0.8046,0.6486,0.5389
210,0.5038,0.5028,0.4667,0.4995,0.2012,1.2397,0.0361,4.4471,0.566,0.8091,0.6358,0.5422
211,0.5121,0.5071,0.4698,0.5019,0.2072,1.2547,0.0361,4.4896,0.5924,0.8133,0.6288,0.5454
212,0.5735,0.5112,0.4562,0.5039,0.1958,1.269,0.0236,4.532,0.6208,0.8182,0.6598,0.5491
213,0.5471,0.5149,0.4677,0.5061,0.2137,1.2849,0.0056,4.5745,0.601,0.8232,0.6184,0.5517
214,0.5628,0.5167,0.5073,0.5084,0.2267,1.2992,0.0097,4.6168,0.587,0.8277,0.6188,0.553
215,0.6061,0.5201,0.4385,0.5104,0.1951,1.3155,0.0097,4.659,0.5972,0.8313,0.6235,0.5559
216,0.5983,0.5218,0.4927,0.5123,0.2148,1.3312,0.0056,4.7012,0.5792,0.835,0.6115,0.5587
217,0.561,0.5249,0.4562,0.5155,0.1875,1.3464,0.0042,4.7435,0.5544,0.8388,0.5978,0.5616
218,0.5908,0.5287,0.4958,0.517,0.1907,1.3611,0.0042,4.786,0.5678,0.8436,0.6292,0.5645
219,0.5723,0.5311,0.5323,0.5193,0.218,1.3774,0.0,4.8284,0.6085,0.8464,0.6597,0.5683
220,0.5687,0.5333,0.5531,0.521,0.2165,1.3929,0.0,4.8709,0.5955,0.8498,0.6759,0.5724
221,0.5738,0.5379,0.5073,0.5225,0.1803,1.4039,0.0,4.9133,0.6238,0.8532,0.7117,0.5751
222,0.5778,0.5415,0.55,0.5255,0.2013,1.4204,0.0,4.9557,0.5927,0.8562,0.6953,0.5787
223,0.5807,0.5452,0.5271,0.5274,0.1856,1.4365,0.0042,4.9981,0.5814,0.8597,0.6711,0.5815
224,0.5715,0.548,0.5219,0.5292,0.192,1.4529,0.0167,5.0403,0.566,0.8646,0.6746,0.5844
225,0.5681,0.5494,0.5365,0.5312,0.2148,1.4664,0.025,5.0831,0.5797,0.8671,0.6714,0.5861
226,0.5636,0.5535,0.5448,0.533,0.2454,1.4811,0.0264,5.1256,0.5763,0.871,0.6579,0.5888
227,0.6032,0.5554,0.5021,0.5354,0.2458,1.4971,0.0264,5.1678,0.6224,0.8758,0.7024,0.5922
228,0.6058,0.5571,0.5104,0.5373,0.2459,1.5106,0.0222,5.2096,0.6135,0.8795,0.7436,0.5944
229,0.5905,0.5589,0.4813,0.5397,0.2134,1.5267,0.0181,5.2511,0.5877,0.8823,0.7077,0.5968
230,0.5739,0.5607,0.5156,0.5415,0.2483,1.5397,0.0181,5.2918,0.5971,0.885,0.7064,0.5995
231,0.5993,0.5648,0.526,0.5436,0.2371,1.5559,0.0653,5.3331,0.5968,0.89,0.7129,0.6023
232,0.5724,0.5668,0.5979,0.5454,0.2216,1.571,0.0819,5.3738,0.605,0.8938,0.6964,0.6048
233,0.5435,0.5686,0.5656,0.5472,0.2172,1.5868,0.1083,5.4146,0.6132,0.8972,0.6711,0.6078
234,0.556,0.5721,0.6042,0.5489,0.2408,1.6026,0.1125,5.455,0.629,0.9008,0.6976,0.6107
235,0.5744,0.5754,0.5917,0.5514,0.2268,1.618,0.1153,5.4953,0.6565,0.9059,0.7235,0.6132
236,0.54,0.5771,0.5917,0.5531,0.2094,1.6307,0.0667,5.5356,0.6407,0.9094,0.7568,0.6157
237,0.5408,0.5789,0.576,0.5549,0.2224,1.6464,0.0694,5.5759,0.6163,0.9117,0.7521,0.6181
238,0.5746,0.5814,0.6146,0.5568,0.232,1.6604,0.0639,5.6162,0.6326,0.9171,0.8051,0.6205
239,0.5629,0.584,0.5948,0.5589,0.2025,1.6769,0.0583,5.6567,0.6482,0.9212,0.7901,0.6239
240,0.581,0.5873,0.6521,0.5606,0.2371,1.6918,0.0653,5.6968,0.6197,0.926,0.7584,0.6259
241,0.6081,0.5893,0.6969,0.5623,0.2589,1.7048,0.0903,5.7372,0.6303,0.9292,0.7366,0.6276
242,0.5994,0.591,0.7469,0.5635,0.3139,1.7196,0.0847,5.7777,0.6527,0.9331,0.7432,0.6292
243,0.5755,0.5928,0.7906,0.5649,0.3348,1.735,0.0875,5.818,0.6348,0.9382,0.6956,0.632
244,0.5752,0.5973,0.7896,0.5662,0.3506,1.7419,0.0861,5.8584,0.6272,0.9432,0.7376,0.6356
245,0.5415,0.5992,0.7354,0.5677,0.295,1.7544,0.0972,5.8988,0.6904,0.9475,0.7868,0.6383
246,0.5489,0.6018,0.6802,0.5695,0.2874,1.7692,0.0764,5.9394,0.6991,0.9518,0.7879,0.6398
247,0.5712,0.6039,0.6417,0.5713,0.2392,1.7813,0.0625,5.9798,0.6773,0.9525,0.7919,0.6412
248,0.5337,0.6073,0.6281,0.5736,0.2276,1.7978,0.0625,6.0201,0.6469,0.9581,0.821,0.6428
249,0.5268,0.6094,0.5885,0.5756,0.2062,1.8144,0.0611,6.0604,0.6355,0.9626,0.813,0.6458
250,0.5444,0.6122,0.5958,0.5771,0.1954,1.8292,0.0361,6.1006,0.5688,0.9691,0.7861,0.6486
251,0.5626,0.6149,0.5667,0.5802,0.1847,1.8449,0.0319,6.1406,0.5973,0.9739,0.7907,0.6498
252,0.4899,0.6188,0.5604,0.5823,0.1652,1.861,0.0361,6.1809,0.5804,0.9782,0.7676,0.6514
253,0.5639,0.6221,0.5458,0.5849,0.1564,1.8766,0.0167,6.2214,0.633,0.9817,0.7776,0.6531
254,0.5751,0.6254,0.5969,0.5872,0.1971,1.8932,0.0208,6.2621,0.632,0.9865,0.7887,0.6552
255,0.57,0.6293,0.5792,0.5893,0.2,1.9088,0.0167,6.3027,0.6404,0.9904,0.8167,0.6565
256,0.5351,0.634,0.626,0.5912,0.201,1.92,0.0208,6.3435,0.6199,0.9945,0.8245,0.6594
257,0.6052,0.6361,0.6521,0.5934,0.241,1.9357,0.0222,6.3843,0.6533,0.9988,0.8592,0.6606
258,0.5818,0.6387,0.5781,0.5954,0.2122,1.9494,0.025,6.4246,0.633,1.0026,0.8296,0.6634
259,0.5904,0.6436,0.5448,0.5972,0.1823,1.9627,0.025,6.4663,0.6538,1.0082,0.8258,0.6658
260,0.6168,0.6479,0.5896,0.6004,0.2094,1.9776,0.0292,6.5074,0.6944,1.0124,0.8295,0.6688
261,0.669,0.6508,0.5969,0.6028,0.2155,1.9922,0.0333,6.5489,0.6878,1.0181,0.8041,0.6703
262,0.6663,0.6526,0.574,0.6047,0.1842,2.0072,0.0444,6.59,0.6777,1.0217,0.7731,0.6717
263,0.662,0.6561,0.6073,0.6069,0.2033,2.0223,0.0403,6.6318,0.6912,1.0256,0.8053,0.6732
264,0.6998,0.6589,0.6156,0.609,0.2122,2.0381,0.0361,6.6729,0.7298,1.0308,0.8236,0.6749
265,0.6452,0.6635,0.599,0.6116,0.2009,2.0532,0.0319,6.7139,0.6565,1.036,0.814,0.6763
266,0.5649,0.6656,0.601,0.6141,0.2132,2.0663,0.0361,6.7547,0.6302,1.0395,0.8079,0.6773
267,0.5595,0.6726,0.5635,0.6162,0.2045,2.0815,0.0319,6.7958,0.6717,1.0442,0.8599,0.6787
268,0.5282,0.6755,0.5385,0.6181,0.2053,2.0942,0.0472,6.8372,0.6593,1.0492,0.8487,0.6809
269,0.5185,0.6781,0.5344,0.6215,0.1894,2.1104,0.0583,6.8783,0.6508,1.0532,0.8153,0.6822
270,0.5092,0.6807,0.5385,0.6247,0.1861,2.1258,0.0708,6.9196,0.6826,1.0574,0.835,0.6838
271,0.5488,0.6835,0.5021,0.6275,0.1839,2.1391,0.0625,6.9605,0.691,1.061,0.8759,0.6854
272,0.5324,0.6866,0.5281,0.6299,0.2145,2.1548,0.05,7.0015,0.6401,1.0643,0.8511,0.6863
273,0.5424,0.691,0.575,0.6328,0.205,2.1689,0.0361,7.0429,0.6254,1.0682,0.8664,0.688
274,0.5215,0.6969,0.4938,0.6353,0.1745,2.1833,0.025,7.0843,0.6186,1.0738,0.8732,0.6895
275,0.5598,0.7028,0.5229,0.6378,0.2204,2.1962,0.0181,7.1257,0.6239,1.0802,0.8571,0.6905
276,0.4987,0.7052,0.5938,0.642,0.2239,2.2121,0.0139,7.1671,0.6164,1.0837,0.8482,0.6917
277,0.5121,0.7099,0.5927,0.6435,0.2248,2.2188,0.0194,7.209,0.6313,1.088,0.8441,0.6932
278,0.5359,0.7132,0.5844,0.6452,0.2289,2.2316,0.0153,7.2506,0.6137,1.0924,0.832,0.6949
279,0.5338,0.7189,0.6979,0.6482,0.2858,2.2432,0.0153,7.2922,0.6156,1.098,0.8396,0.6963
280,0.5706,0.7235,0.6927,0.6507,0.2513,2.2535,0.0194,7.3339,0.6226,1.1017,0.8196,0.6976
281,0.6046,0.7263,0.624,0.6528,0.2419,2.2664,0.0194,7.3757,0.6317,1.1062,0.7976,0.6991
282,0.6396,0.7284,0.6635,0.6547,0.2649,2.2756,0.0181,7.4174,0.6597,1.1106,0.8256,0.7004
283,0.6619,0.7315,0.6552,0.6573,0.2698,2.2837,0.0375,7.4592,0.7391,1.1153,0.8469,0.7021
284,0.6713,0.7365,0.6521,0.6591,0.2715,2.2909,0.0417,7.5008,0.7196,1.1196,0.8478,0.7037
285,0.6343,0.7409,0.6406,0.6619,0.296,2.2977,0.0458,7.5428,0.7119,1.1236,0.8668,0.705
286,0.6728,0.7436,0.65,0.6642,0.3003,2.3041,0.0458,7.585,0.7525,1.1283,0.8808,0.7063
287,0.642,0.7487,0.5896,0.6666,0.256,2.3116,0.0514,7.6271,0.7748,1.1324,0.8655,0.7074
288,0.6166,0.7516,0.5917,0.6694,0.2524,2.3189,0.0444,7.6691,0.7431,1.1369,0.8021,0.7093
289,0.576,0.7545,0.6375,0.6723,0.2863,2.3252,0.0486,7.7112,0.7606,1.1383,0.8098,0.7111
290,0.5569,0.7575,0.6646,0.6752,0.2936,2.3328,0.0347,7.7531,0.7841,1.1439,0.7912,0.7124
291,0.5517,0.7609,0.6896,0.6766,0.3106,2.3356,0.0347,7.7951,0.7393,1.1482,0.7665,0.7137
292,0.5482,0.7662,0.7115,0.6787,0.3298,2.3403,0.025,7.8373,0.6903,1.1517,0.731,0.7153
293,0.5493,0.7693,0.7177,0.681,0.319,2.3439,0.0194,7.8794,0.6639,1.1551,0.7653,0.7179
294,0.5285,0.7752,0.6521,0.684,0.2685,2.3491,0.0153,7.9214,0.6113,1.1597,0.7225,0.7196
295,0.5443,0.7778,0.6281,0.6872,0.235,2.3562,0.0153,7.9636,0.6181,1.165,0.7342,0.721
296,0.5325,0.7819,0.6021,0.6899,0.1922,2.3612,0.0153,8.0055,0.6197,1.1706,0.7638,0.7224
297,0.531,0.7849,0.5396,0.692,0.1549,2.3658,0.0153,8.0479,0.6491,1.1744,0.7525,0.7238
298,0.5386,0.7906,0.5615,0.695,0.1942,2.3717,0.0083,8.09,0.7018,1.1801,0.7113,0.7251
299,0.5952,0.7967,0.5573,0.6984,0.188,2.377,0.0,8.1324,0.7476,1.1856,0.7224,0.7274
300,0.5921,0.8021,0.4948,0.7004,0.1664,2.3811,0.0,8.1746,0.7177,1.188,0.6836,0.7288


==> data/campaign_train_miniswe.csv <==
step,grpo,grpo_ef,grpo_rsi,grpo_rsi_ef,ppo,ppo_ef,erl,erl_ef,joint_ppo,joint_ppo_ef,delayed_joint,delayed_joint_ef,ace_rl,ace_rl_ef,ace_rl@s1,ace_rl@s1_ef
0,0.1313,0.0675,0.0857,0.0719,0.0996,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1,0.1193,0.1282,0.1063,0.1349,0.0899,nan,0.1057,0.2273,0.1125,nan,0.1453,0.1701,0.129,0.1027,0.1632,0.1172
2,0.1293,0.1991,0.1107,0.1927,0.0987,nan,0.0991,0.4437,0.1008,nan,0.1833,0.3048,0.1484,0.2032,0.1757,0.2249
3,0.1512,0.2796,0.1189,0.2569,0.0965,nan,0.0974,0.6456,0.0888,nan,0.206,0.4201,0.1765,0.3077,0.1771,0.316
4,0.1799,0.3582,0.1379,0.3202,0.0817,nan,0.1097,0.8373,0.0906,nan,0.228,0.553,0.1893,0.4006,0.2083,0.4078
5,0.1875,0.4165,0.1565,0.372,0.0731,nan,0.1175,1.0559,0.08,nan,0.2561,0.6584,0.2304,0.4799,0.2313,0.497
6,0.2381,0.4647,0.177,0.4419,0.0834,nan,0.1436,1.2326,0.0956,nan,0.2718,0.7744,0.2434,0.5793,0.2252,0.5832
7,0.2397,0.5384,0.1779,0.4899,0.0775,nan,0.1843,1.411,0.1044,nan,0.2715,0.8826,0.2498,0.6709,0.2484,0.6642
8,0.2518,0.5862,0.1865,0.5396,0.0808,nan,0.2038,1.631,0.1181,nan,0.2699,0.9484,0.2407,0.7619,0.2608,0.7546
9,0.2443,0.643,0.2003,0.5878,0.0858,nan,0.2111,1.7753,0.1094,nan,0.2837,1.0371,0.2457,0.8272,0.2546,0.8399
10,0.256,0.685,0.2014,0.6328,0.0903,0.1483,0.2261,1.9389,0.0994,0.2268,0.2819,1.1365,0.2194,0.9067,0.2456,0.896
11,0.2594,0.7466,0.1944,0.6768,0.0944,0.302,0.2129,2.1408,0.0694,0.4712,0.2886,1.214,0.223,0.9888,0.2677,1.8606
12,0.2763,0.7924,0.2109,0.7218,0.0895,0.4593,0.228,2.3151,0.0569,0.7244,0.2883,1.285,0.2248,1.0381,0.2523,1.9447
13,0.2651,0.8423,0.2294,0.7703,0.0853,0.5577,0.2201,2.5227,0.0413,0.9603,0.2888,1.3498,0.2145,1.1277,0.2777,1.9982
14,0.2767,0.9086,0.2811,0.8158,0.1065,0.6637,0.2438,2.6852,0.03,1.176,0.2931,1.4572,0.2227,1.2259,0.2706,2.0523
15,0.2585,0.9512,0.3004,0.8701,0.1071,0.7451,0.241,2.9161,0.0269,1.443,0.3166,1.5355,0.2598,1.314,0.2895,2.1222
16,0.2298,1.0026,0.2848,0.9201,0.099,0.8775,0.2588,3.0584,0.0338,1.7342,0.312,1.6385,0.2656,1.3895,0.2873,2.2191
17,0.2167,1.0427,0.2965,0.9741,0.0981,0.9889,0.23,3.2839,0.025,2.0166,0.2999,1.7228,0.2683,1.4829,0.2931,2.3066
18,0.2146,1.0834,0.3348,1.0399,0.1101,1.1156,0.2375,3.45,0.0288,2.3513,0.3042,1.8539,0.2772,1.5821,0.2692,2.3775
19,0.2568,1.1337,0.2585,1.0941,0.0867,1.2406,0.233,3.6309,0.035,2.7638,0.3132,1.9382,0.2667,1.6426,0.2913,2.4346
20,0.2536,1.173,0.2366,1.1546,0.0801,1.3615,0.2228,3.8183,0.0294,3.0501,0.279,2.0052,0.2399,1.7396,0.2975,2.5019
21,0.2588,1.2196,0.3003,1.2087,0.0686,1.4821,0.2145,3.9993,0.0219,3.3549,0.293,2.0978,0.2403,1.8135,0.2809,2.545
22,0.3281,1.2597,0.3161,1.2569,0.0616,1.6207,0.2083,4.1709,0.0225,3.7147,0.344,2.1765,0.2674,1.9137,0.2988,2.6209
23,0.3396,1.3019,0.2664,1.3022,0.0397,1.7685,0.2074,4.3259,0.0188,4.0805,0.3666,2.2387,0.2804,1.9775,0.3215,2.6742
24,0.2776,1.3477,0.2807,1.35,0.0349,1.9288,0.2042,4.4977,0.0156,4.4395,0.3539,2.3087,0.3023,2.0251,0.3153,2.7339
25,0.3063,1.4023,0.3011,1.395,0.0325,2.0501,0.2086,4.6593,0.015,4.8165,0.3657,2.3949,0.2935,2.0782,0.2824,2.7901
26,0.3254,1.4354,0.2436,1.4475,0.032,2.1599,0.2145,4.798,0.0394,5.2012,0.3657,2.4894,0.3007,2.168,0.2891,2.8817
27,0.3196,1.498,0.2288,1.5026,0.0239,2.235,0.2031,4.9754,0.0463,5.6409,0.3668,2.5455,0.2994,2.2257,0.2847,2.941
28,0.307,1.5375,0.2589,1.5538,0.0228,2.3026,0.223,5.1469,0.04,6.0399,0.3487,2.5994,0.3173,2.2702,0.2895,2.9999
29,0.3361,1.5796,0.2559,1.6048,0.0194,2.3719,0.2139,5.3,0.0363,6.4254,0.3759,2.6414,0.3341,2.3195,0.2898,3.0524
30,0.3091,1.6267,0.2584,1.6536,0.0164,2.431,0.2283,5.4503,0.035,6.8437,0.3852,2.7101,0.3697,2.372,0.3107,3.0955
31,0.2886,1.6719,0.2772,1.7181,0.0109,2.4997,0.2447,5.5864,0.0094,7.269,0.3821,2.7793,0.3629,2.4203,0.2956,3.1457
32,0.2364,1.7332,0.2914,1.773,0.0109,2.541,0.2595,5.7508,0.0013,7.7358,0.3421,2.8885,0.346,2.4899,0.2976,3.1977
33,0.2723,1.7814,0.2804,1.8225,0.0154,2.5866,0.2371,5.8916,0.0013,8.2012,0.3371,2.9395,0.3152,2.545,0.2858,3.2616
34,0.2718,1.8306,0.2917,1.8929,0.015,2.6404,0.2412,6.0697,0.0006,8.6965,0.3161,3.0431,0.2938,2.6038,0.3103,3.3467
35,0.2874,1.8721,0.326,1.9561,0.0062,2.6959,0.2269,6.271,0.0006,9.3098,0.3171,3.1276,0.272,2.6583,0.3204,3.4243
36,0.328,1.9223,0.3311,2.0331,0.0136,2.7419,0.183,6.413,0.0,9.9433,0.3104,3.1973,0.2711,2.7429,0.3707,3.4819
37,0.3403,1.9892,0.3295,2.0881,0.0219,2.7967,0.1804,6.55,0.0,10.569,0.3545,3.2763,0.3032,2.794,nan,nan
38,0.3273,2.0389,0.3064,2.1533,0.0178,2.8656,0.2026,6.7699,0.0,11.2164,0.3588,3.357,0.3427,2.8409,nan,nan
39,0.3318,2.0825,0.3345,2.2095,0.0253,2.9165,0.2007,6.9311,nan,nan,0.3549,3.4135,0.3146,2.8805,nan,nan
40,0.3603,2.1493,0.3015,2.2764,0.0246,2.9771,0.2143,7.0684,nan,nan,0.3266,3.469,0.3441,2.9027,nan,nan
41,0.3093,2.2144,0.2832,2.3273,0.0162,3.0567,0.2174,7.2497,nan,nan,0.3782,3.5427,0.4137,2.9543,nan,nan
42,0.2884,2.2625,0.2842,2.3851,0.012,3.1314,0.2348,7.3737,nan,nan,0.3456,3.6342,0.4027,3.0148,nan,nan
43,0.2852,2.3158,0.3107,2.4551,0.0171,3.2126,0.2153,7.5277,nan,nan,0.359,3.7026,0.3632,3.0566,nan,nan
44,0.2898,2.3669,0.2993,2.5021,0.01,3.2856,0.2108,7.6444,nan,nan,0.3881,3.7774,0.4183,3.1119,nan,nan
45,0.2968,2.4133,0.3181,2.5482,0.01,3.3568,0.217,7.7882,nan,nan,0.4171,3.8333,0.4016,3.1718,nan,nan
46,0.3241,2.453,0.3554,2.5945,0.0186,3.4335,0.2519,7.9088,nan,nan,0.361,3.8949,0.3445,3.2177,nan,nan
47,0.3525,2.5075,0.3291,2.6454,0.0145,3.5196,0.2459,8.037,nan,nan,0.3726,3.9588,0.3347,3.2618,nan,nan
48,0.3613,2.5445,0.3419,2.695,0.0089,3.5806,0.2477,8.1923,nan,nan,0.3752,4.0002,0.3665,3.2854,nan,nan
49,0.3658,2.5958,0.3438,2.7425,0.0086,3.6363,0.2507,8.3284,nan,nan,0.3573,4.0715,0.3502,3.3331,nan,nan
50,0.3341,2.6328,0.3224,2.7992,0.009,3.7322,0.2303,8.5107,nan,nan,0.3479,4.1231,0.3452,3.3931,nan,nan
51,0.3381,2.6705,0.327,2.8498,0.0041,3.9164,0.2079,8.6979,nan,nan,0.3816,4.1836,0.3582,3.4484,nan,nan
52,0.3334,2.7075,0.3457,2.907,0.0041,4.0598,0.1992,8.8385,nan,nan,0.3615,4.255,0.3498,3.5391,nan,nan
53,0.3442,2.7437,0.3677,2.9494,0.0048,4.251,0.2125,8.994,nan,nan,0.3548,4.3015,0.3471,3.5895,nan,nan
54,0.3473,2.7917,0.34,3.0041,0.0092,4.5017,0.2098,9.1291,nan,nan,0.3638,4.3622,0.339,3.659,nan,nan
55,0.3637,2.8283,0.339,3.0545,0.0088,4.7621,0.2111,9.264,nan,nan,0.3757,4.4143,0.3255,3.7041,nan,nan
56,0.3573,2.8748,0.3221,3.118,0.0051,4.8336,0.2144,9.4291,nan,nan,0.3655,4.4842,0.3263,3.7606,nan,nan
57,0.3517,2.9166,0.3269,3.1761,0.0051,4.8961,0.2176,9.5717,nan,nan,0.3686,4.5449,0.3291,3.8234,nan,nan
58,0.3339,2.9543,0.3077,3.2261,0.0087,4.9734,0.2079,9.728,nan,nan,0.3454,4.6028,0.3154,3.8936,nan,nan
59,0.3335,2.9936,0.3464,3.2818,0.005,5.0434,0.2205,9.9066,nan,nan,0.3543,4.6702,0.2966,3.9596,nan,nan
60,0.325,3.0491,0.3211,3.3281,0.005,5.1067,0.225,10.0678,nan,nan,0.3382,4.7062,0.308,4.0096,nan,nan
61,0.3331,3.0884,0.3379,3.3829,0.005,5.1501,0.2179,10.2411,nan,nan,0.3275,4.7353,0.3138,4.0392,nan,nan
62,0.3624,3.1343,0.3132,3.4343,0.005,5.1893,0.2268,10.369,nan,nan,0.3378,4.8133,0.3028,4.0963,nan,nan
63,0.3614,3.1773,0.312,3.488,0.006,5.2425,0.2327,10.5024,nan,nan,0.3489,4.871,0.3094,4.1292,nan,nan
64,0.3659,3.2342,0.2963,3.5414,0.011,5.288,0.2262,10.7107,nan,nan,0.3719,4.9356,0.363,4.1843,nan,nan
65,0.3419,3.2815,0.3356,3.62,0.011,5.3291,0.2172,10.8684,nan,nan,0.3785,5.0024,0.3556,4.208,nan,nan
66,0.3406,3.3281,0.2912,3.6866,0.011,5.3767,0.2189,11.0425,nan,nan,0.4286,5.0505,0.3475,4.2586,nan,nan
67,0.3142,3.3695,0.3269,3.7495,0.0117,5.4228,0.2115,11.222,nan,nan,0.4201,5.1046,0.3359,4.3104,nan,nan
68,0.3121,3.4164,0.3278,3.8167,0.0063,5.4641,0.2004,11.3697,nan,nan,0.4231,5.1653,0.3347,4.4035,nan,nan
69,nan,nan,0.3589,3.8699,0.0056,5.5081,0.201,11.5388,nan,nan,0.4151,5.2248,0.3253,4.4749,nan,nan
70,nan,nan,0.354,3.9408,0.0056,5.5534,0.2034,11.6796,nan,nan,0.4225,5.2845,0.3232,4.5332,nan,nan
71,nan,nan,0.3787,4.0023,0.0106,5.5936,0.2052,11.859,nan,nan,0.377,5.3414,0.3207,4.5793,nan,nan
72,nan,nan,0.3669,4.0667,0.0099,5.6368,0.2023,12.0234,nan,nan,0.3649,5.4016,0.3412,4.6457,nan,nan
73,nan,nan,0.3747,4.1495,0.0099,5.6891,0.2165,12.1714,nan,nan,0.3868,5.4576,0.3405,4.6985,nan,nan
74,nan,nan,0.3852,4.2054,0.0049,5.7359,0.2081,12.3252,nan,nan,0.3787,5.5056,0.3363,4.7285,nan,nan
75,nan,nan,0.3742,4.2878,0.01,5.7768,0.23,12.5137,nan,nan,0.3861,5.5699,0.3691,4.7908,nan,nan
76,nan,nan,0.3413,4.3728,0.0107,5.8196,0.2453,12.6914,nan,nan,0.3769,5.6075,0.3614,4.8448,nan,nan
77,nan,nan,0.3652,4.4497,0.0157,5.8829,0.2567,12.8405,nan,nan,0.3956,5.6907,0.3632,4.9098,nan,nan
78,nan,nan,0.3232,4.5286,0.0157,5.9321,0.2427,13.0189,nan,nan,0.3871,5.7572,0.3576,4.9835,nan,nan
79,nan,nan,0.293,4.5993,0.0157,5.9753,0.2469,13.2147,nan,nan,0.3745,5.7822,0.3742,5.0299,nan,nan
80,nan,nan,0.3124,4.6713,0.0163,6.0199,0.2346,13.3845,nan,nan,0.3753,5.8422,0.3855,5.0917,nan,nan
81,nan,nan,0.357,4.7281,0.0106,6.073,0.2167,13.5504,nan,nan,0.4,5.9028,0.4171,5.1567,nan,nan
82,nan,nan,0.3118,4.8055,0.0056,6.1135,0.1982,13.7292,nan,nan,0.4312,5.9538,0.443,5.2072,nan,nan
83,nan,nan,0.3106,4.8833,0.0063,6.1548,0.2113,13.9143,nan,nan,0.4381,6.0085,0.4866,5.2564,nan,nan
84,nan,nan,0.2733,4.9581,0.0063,6.1999,0.2273,14.1443,nan,nan,0.4543,6.054,0.452,5.3116,nan,nan
85,nan,nan,0.2444,5.0636,0.0056,6.2443,0.2257,14.311,nan,nan,0.4661,6.1073,0.4552,5.3395,nan,nan
86,nan,nan,0.2313,5.1377,0.0156,6.2872,0.2221,14.4733,nan,nan,0.462,6.1727,0.437,5.399,nan,nan
87,nan,nan,0.2872,5.2217,0.0156,6.3289,0.2231,14.6466,nan,nan,0.4399,6.2265,0.4162,5.4516,nan,nan
88,nan,nan,0.3225,5.2835,0.015,6.3782,0.209,14.8529,nan,nan,0.4267,6.2853,0.3622,5.5068,nan,nan
89,nan,nan,0.3369,5.3419,0.015,6.4351,0.2126,15.0959,nan,nan,0.387,6.3339,0.3497,5.5676,nan,nan
90,nan,nan,0.3416,5.4112,0.01,6.4803,0.2083,15.2943,nan,nan,0.3769,6.399,0.3038,5.6068,nan,nan
91,nan,nan,0.3574,5.4804,0.0055,6.5214,0.206,15.4918,nan,nan,0.3672,6.4503,0.288,5.6638,nan,nan
92,nan,nan,0.3072,5.5629,0.0105,6.5632,0.2126,15.6787,nan,nan,0.3699,6.5116,0.2753,5.726,nan,nan
93,nan,nan,0.3025,5.6412,0.0111,6.6071,0.2314,15.8705,nan,nan,0.4148,6.5708,0.29,5.7569,nan,nan
94,nan,nan,0.3406,5.7124,0.0161,6.6518,0.217,16.0681,nan,nan,0.4365,6.6128,0.3255,5.7796,nan,nan
95,nan,nan,0.3606,5.7858,0.0161,6.6869,0.2113,16.2671,nan,nan,0.4453,6.6841,0.3583,5.8365,nan,nan
96,nan,nan,0.3558,5.8513,0.0107,6.7304,0.2276,16.4502,nan,nan,0.4612,6.7372,0.353,5.8857,nan,nan
97,nan,nan,0.3727,5.9295,0.0056,6.7787,0.2235,16.6246,nan,nan,0.4439,6.7988,0.3521,5.9397,nan,nan
98,nan,nan,0.3759,6.0019,0.005,6.8191,0.2109,16.8017,nan,nan,0.4283,6.8357,0.392,5.9999,nan,nan
99,nan,nan,0.3709,6.0949,0.0062,6.8619,0.2319,17.027,nan,nan,0.4432,6.8859,0.3701,6.0596,nan,nan
100,nan,nan,0.3731,6.1888,0.0111,6.9058,0.235,17.215,nan,nan,0.4583,6.9348,0.3782,6.1005,nan,nan
101,nan,nan,0.3636,6.265,0.0111,6.9458,0.2277,17.403,nan,nan,0.4785,7.0211,0.4145,6.1608,nan,nan
102,nan,nan,0.3387,6.3589,0.0111,6.9869,0.2244,17.571,nan,nan,0.4894,7.0671,0.4037,6.1822,nan,nan
103,nan,nan,0.364,6.4455,0.0215,7.0281,0.2457,17.7755,nan,nan,0.4677,7.1342,0.3778,6.2343,nan,nan
104,nan,nan,0.3143,6.5318,0.0153,7.0688,0.2211,17.9592,nan,nan,0.4445,7.1897,0.3945,6.2595,nan,nan
105,nan,nan,0.3126,6.592,0.0104,7.1064,0.2211,18.1482,nan,nan,0.4591,7.2398,0.3875,6.2875,nan,nan
106,nan,nan,0.3344,6.6649,0.0104,7.1511,0.2292,18.3774,nan,nan,0.4505,7.293,0.3755,6.3454,nan,nan
107,nan,nan,0.3567,6.7469,0.0104,7.1892,0.2577,18.5801,nan,nan,0.4635,7.3265,0.4315,6.3983,nan,nan
108,nan,nan,0.3044,6.8178,0.01,7.2295,0.237,18.8111,nan,nan,0.4749,7.3926,0.4176,6.4504,nan,nan
109,nan,nan,0.3295,6.8823,0.01,7.2591,0.2399,18.991,nan,nan,0.5209,7.45,0.4165,6.4932,nan,nan
110,nan,nan,0.3218,6.9338,0.0106,7.2899,0.2443,19.1866,nan,nan,0.4889,7.511,0.41,6.5513,nan,nan
111,nan,nan,0.2834,7.0081,0.0156,7.317,0.2382,19.3798,nan,nan,0.4903,7.5705,0.4151,6.6215,nan,nan
112,nan,nan,0.2966,7.0603,0.0219,7.347,0.224,19.5553,nan,nan,0.4832,7.6009,0.3521,6.6484,nan,nan
113,nan,nan,0.3104,7.1123,0.0119,7.3768,0.2241,19.7834,nan,nan,0.5209,7.6535,0.41,6.6987,nan,nan
114,nan,nan,0.3112,7.1725,0.0119,7.4069,0.2267,19.9638,nan,nan,0.5195,7.6887,0.3841,6.7494,nan,nan
115,nan,nan,0.3154,7.222,0.0113,7.4337,0.2157,20.1854,nan,nan,0.5063,7.7362,0.3702,6.77,nan,nan
116,nan,nan,0.3441,7.2761,0.0062,7.4656,0.2204,20.3717,nan,nan,0.5126,7.7721,0.3587,6.8183,nan,nan
117,nan,nan,0.3426,7.3212,0.005,7.4961,0.2073,20.601,nan,nan,0.5407,7.8307,0.4007,6.8735,nan,nan
118,nan,nan,0.3297,7.3793,0.005,7.5263,0.2035,20.7747,nan,nan,0.5372,7.8734,0.3465,6.9208,nan,nan
119,nan,nan,0.3537,7.4407,0.015,7.5557,0.2093,20.9571,nan,nan,0.5472,7.9266,0.3617,6.9536,nan,nan
120,nan,nan,0.3624,7.5083,0.015,7.5862,0.2211,21.1448,nan,nan,0.5945,7.9612,0.367,7.0055,nan,nan
121,nan,nan,0.3559,7.5713,0.015,7.6151,0.2089,21.3256,nan,nan,0.5592,7.9929,0.3485,7.0552,nan,nan
122,nan,nan,0.4001,7.6391,0.01,7.6488,0.2079,21.4922,nan,nan,0.5127,8.0575,0.3474,7.1082,nan,nan
123,nan,nan,0.4244,7.6954,0.01,7.6768,0.2148,21.663,nan,nan,0.4849,8.0957,0.3772,7.1599,nan,nan
124,nan,nan,0.3948,7.7569,0.0,7.7078,0.2084,21.8421,nan,nan,0.4549,8.1514,0.3792,7.1882,nan,nan
125,nan,nan,0.4051,7.8129,0.0,7.7378,0.2102,22.0225,nan,nan,0.4429,8.2009,0.4147,7.2322,nan,nan
126,nan,nan,0.4155,7.8989,0.01,7.7667,0.2201,22.1924,nan,nan,0.4729,8.2631,0.4188,7.301,nan,nan
127,nan,nan,0.3641,7.978,0.01,7.8004,0.221,22.3552,nan,nan,0.496,8.3167,0.4162,7.3382,nan,nan
128,nan,nan,0.3804,8.0397,0.015,7.8312,0.2158,22.5459,nan,nan,0.4823,8.3679,0.3733,7.3899,nan,nan
129,nan,nan,0.3853,8.1196,0.015,7.8604,0.221,22.7209,nan,nan,0.4866,8.4398,0.3914,7.4384,nan,nan
130,nan,nan,0.3744,8.1796,0.015,7.889,0.2232,22.8926,nan,nan,0.5078,8.4779,0.377,7.4615,nan,nan
131,nan,nan,0.3654,8.2648,0.0069,7.9167,0.2226,23.028,nan,nan,0.5212,8.5155,0.3979,7.5031,nan,nan
132,nan,nan,0.359,8.3323,0.0069,7.9446,0.2472,23.1878,nan,nan,0.553,8.5897,0.3832,7.551,nan,nan
133,nan,nan,0.3489,8.3942,0.0019,7.9757,0.2516,23.3647,nan,nan,0.541,8.6395,0.4176,7.5997,nan,nan
134,nan,nan,0.3726,8.4438,0.0069,8.0032,0.2552,23.5009,nan,nan,0.5295,8.6916,0.4054,7.627,nan,nan
135,nan,nan,0.3768,8.5235,0.0069,8.0406,0.2468,23.6451,nan,nan,0.5198,8.7428,0.3937,7.6542,nan,nan
136,nan,nan,0.3754,8.5771,0.0106,8.0688,0.2488,23.7936,nan,nan,0.5167,8.7772,0.3919,7.7039,nan,nan
137,nan,nan,0.4381,8.6471,0.0113,8.1016,0.2266,23.9594,nan,nan,0.5367,8.8104,0.4161,7.7547,nan,nan
138,nan,nan,0.4234,8.707,0.0113,8.1311,0.2202,24.1195,nan,nan,0.5844,8.8601,0.4499,7.7981,nan,nan
139,nan,nan,0.4303,8.7678,0.0062,8.1584,0.2054,24.256,nan,nan,0.5783,8.8937,0.4225,7.8457,nan,nan
140,nan,nan,0.4217,8.8234,0.0075,8.1862,0.2085,24.3769,nan,nan,0.5615,8.9305,0.4295,7.8874,nan,nan
141,nan,nan,0.4006,8.8889,0.0119,8.218,0.2034,24.5027,nan,nan,0.5375,8.9716,0.4211,7.9167,nan,nan
142,nan,nan,0.3493,8.9502,0.0163,8.2498,0.2027,24.6375,nan,nan,0.4907,9.03,0.3714,7.9442,nan,nan
143,nan,nan,0.3893,9.0091,0.0163,8.2789,0.2121,24.7758,nan,nan,0.503,9.0789,0.3336,7.9928,nan,nan
144,nan,nan,0.3583,9.0829,0.0163,8.3089,0.2241,24.9164,nan,nan,0.5292,9.1132,0.3779,8.0187,nan,nan
145,nan,nan,0.3687,9.1504,0.02,8.3379,0.216,25.0535,nan,nan,0.5095,9.1477,0.3664,8.0711,nan,nan
146,nan,nan,0.3805,9.2316,0.015,8.3668,0.2174,25.1793,nan,nan,0.4861,9.2063,0.3838,8.1232,nan,nan
147,nan,nan,0.3992,9.3042,0.01,8.3993,0.231,25.2966,nan,nan,0.4818,9.2707,0.4207,8.1693,nan,nan
148,nan,nan,0.3659,9.368,0.01,8.4276,0.2323,25.4299,nan,nan,0.4438,9.3005,0.4204,8.1963,nan,nan
149,nan,nan,0.3656,9.4463,0.0106,8.4587,0.2377,25.5612,nan,nan,0.4356,9.3388,0.3974,8.2195,nan,nan
150,nan,nan,0.3604,9.5183,0.0163,8.4902,0.2459,25.6916,nan,nan,0.4752,9.3924,0.3878,8.2708,nan,nan
151,nan,nan,0.3748,9.5968,0.0113,8.5184,0.2556,25.8045,nan,nan,0.5138,9.4453,0.3821,8.3157,nan,nan
152,nan,nan,0.3586,9.6691,0.0113,8.5512,0.2542,25.9249,nan,nan,0.513,9.4716,0.4103,8.3405,nan,nan
153,nan,nan,0.3525,9.7307,0.0113,8.5814,0.2397,26.0459,nan,nan,0.5572,9.5403,0.4186,8.388,nan,nan
154,nan,nan,0.3558,9.7943,0.0113,8.6134,0.2325,26.156,nan,nan,0.5514,9.5988,0.4434,8.4368,nan,nan
155,nan,nan,0.3681,9.878,0.0056,8.643,0.2428,26.2832,nan,nan,0.4918,9.6415,0.4914,8.4788,nan,nan
156,nan,nan,0.3566,9.9496,0.0113,8.6732,0.2385,26.3894,nan,nan,0.4655,9.6744,0.4971,8.5011,nan,nan
157,nan,nan,0.3458,10.0061,0.0125,8.705,0.2329,26.5013,nan,nan,0.5004,9.7262,0.4993,8.5541,nan,nan
158,nan,nan,0.3597,10.0655,0.0131,8.736,0.2464,26.6092,nan,nan,0.4773,9.7808,0.4821,8.5997,nan,nan
159,nan,nan,0.3849,10.1322,0.0225,8.7643,0.2433,26.7134,nan,nan,0.4575,9.8293,0.4298,8.6258,nan,nan
160,nan,nan,0.3918,10.194,0.0181,8.7968,0.2262,26.8072,nan,nan,0.4999,9.8953,0.4163,8.6778,nan,nan
161,nan,nan,0.3854,10.2549,0.0125,8.8249,0.2135,26.9164,nan,nan,0.5172,9.947,0.3974,8.7099,nan,nan
162,nan,nan,0.3962,10.3125,0.0113,8.8546,0.217,27.033,nan,nan,0.469,9.9845,0.4095,8.7514,nan,nan
163,nan,nan,0.368,10.3744,0.0125,8.8874,0.2174,27.1461,nan,nan,0.5003,10.035,0.4344,8.8072,nan,nan
164,nan,nan,0.3482,10.4346,0.0075,8.9178,0.2128,27.2645,nan,nan,0.4642,10.0734,0.4151,8.8485,nan,nan
165,nan,nan,0.3353,10.496,0.0069,8.9476,0.2182,27.3645,nan,nan,0.4589,10.1103,0.4222,8.8703,nan,nan
166,nan,nan,0.368,10.5547,0.0069,8.9778,0.2315,27.4849,nan,nan,0.5132,10.1491,0.4526,8.9031,nan,nan
167,nan,nan,0.3898,10.613,0.0169,9.0078,nan,nan,nan,nan,0.5468,10.2002,0.4297,8.9508,nan,nan
168,nan,nan,0.4145,10.6758,0.0163,9.0364,nan,nan,nan,nan,0.4786,10.2367,0.3955,8.9977,nan,nan
169,nan,nan,0.4337,10.7397,0.0175,9.0686,nan,nan,nan,nan,0.5421,10.2726,0.4442,9.0244,nan,nan
170,nan,nan,0.4195,10.7914,0.0175,9.0975,nan,nan,nan,nan,0.5386,10.3159,0.4567,9.0519,nan,nan
171,nan,nan,0.4062,10.8409,0.0231,9.1272,nan,nan,nan,nan,0.5146,10.3571,0.4518,9.0794,nan,nan
172,nan,nan,0.3762,10.899,0.0188,9.1542,nan,nan,nan,nan,0.4994,10.3945,0.463,9.1032,nan,nan
173,nan,nan,0.3631,10.9598,0.0175,9.1829,nan,nan,nan,nan,0.5353,10.4488,0.4757,9.1476,nan,nan
174,nan,nan,0.3425,11.0254,0.0113,9.2136,nan,nan,nan,nan,0.5271,10.5104,0.4713,9.1926,nan,nan
175,nan,nan,0.3545,11.0756,0.0119,9.2421,nan,nan,nan,nan,0.5413,10.5629,0.468,9.2412,nan,nan
176,nan,nan,0.3647,11.1333,0.0063,9.2703,nan,nan,nan,nan,0.566,10.6024,0.4675,9.2953,nan,nan
177,nan,nan,0.3749,11.1931,0.0013,9.3027,nan,nan,nan,nan,0.5473,10.6569,0.4138,9.3393,nan,nan
178,nan,nan,0.38,11.2467,0.0025,9.3362,nan,nan,nan,nan,0.5593,10.6992,0.4148,9.3832,nan,nan
179,nan,nan,0.4083,11.3003,0.0025,9.3687,nan,nan,nan,nan,0.5564,10.7464,0.4235,9.4147,nan,nan
180,nan,nan,0.3888,11.3509,0.0075,9.4013,nan,nan,nan,nan,0.5406,10.7853,0.391,9.4403,nan,nan
181,nan,nan,0.3619,11.4042,0.0181,9.4323,nan,nan,nan,nan,0.5119,10.8412,0.409,9.4683,nan,nan
182,nan,nan,0.3305,11.4661,0.0225,9.4594,nan,nan,nan,nan,0.5428,10.8924,0.4434,9.4999,nan,nan
183,nan,nan,0.3463,11.523,0.0213,9.4865,nan,nan,nan,nan,0.5212,10.9467,0.4441,9.5427,nan,nan
184,nan,nan,0.3181,11.5912,0.0225,9.5179,nan,nan,nan,nan,0.5444,10.9855,0.4153,9.5928,nan,nan
185,nan,nan,0.3201,11.6476,0.0175,9.5461,nan,nan,nan,nan,0.565,11.0222,0.4925,9.6169,nan,nan
186,nan,nan,0.3567,11.6966,0.0075,9.579,nan,nan,nan,nan,0.5071,11.0761,0.4553,9.6674,nan,nan
187,nan,nan,0.4057,11.7576,0.0025,9.6101,nan,nan,nan,nan,0.5139,11.1081,0.4596,9.6957,nan,nan
188,nan,nan,0.3998,11.8117,0.0031,9.642,nan,nan,nan,nan,0.4855,11.1605,0.4838,9.7483,nan,nan
189,nan,nan,0.4006,11.8761,0.0081,9.6753,nan,nan,nan,nan,0.4883,11.1969,0.5334,9.8065,nan,nan
190,nan,nan,0.4084,11.9281,0.0075,9.7025,nan,nan,nan,nan,0.5023,11.2549,0.427,9.8552,nan,nan
191,nan,nan,0.3923,11.9868,0.0075,9.7319,nan,nan,nan,nan,0.592,11.3362,0.4279,9.876,nan,nan
192,nan,nan,0.3674,12.0491,0.0075,9.7647,nan,nan,nan,nan,0.6018,11.3725,0.4248,9.9331,nan,nan
193,nan,nan,0.3597,12.1016,0.0175,9.7952,nan,nan,nan,nan,0.6285,11.4283,0.4162,9.9894,nan,nan
194,nan,nan,0.3991,12.1646,0.0125,9.8257,nan,nan,nan,nan,0.6173,11.4844,0.374,10.0464,nan,nan
195,nan,nan,0.4423,12.2198,0.0125,9.8532,nan,nan,nan,nan,0.5783,11.5352,0.3752,10.0973,nan,nan
196,nan,nan,0.4488,12.2658,0.0119,9.8802,nan,nan,nan,nan,0.5022,11.5761,0.3728,10.1252,nan,nan
197,nan,nan,0.4534,12.3162,0.0169,9.9081,nan,nan,nan,nan,0.4986,11.6462,0.3467,10.1815,nan,nan
198,nan,nan,0.4459,12.3667,0.0113,9.9366,nan,nan,nan,nan,0.4879,11.6901,0.3444,10.2138,nan,nan
199,nan,nan,0.4593,12.4203,0.01,9.9701,nan,nan,nan,nan,0.4861,11.7576,0.3448,10.2655,nan,nan
200,nan,nan,0.4674,12.4747,0.01,10.0007,nan,nan,nan,nan,0.5037,11.8066,0.3826,10.3149,nan,nan
201,nan,nan,0.4484,12.5152,0.015,10.0352,nan,nan,nan,nan,0.503,11.8662,0.365,10.3814,nan,nan
202,nan,nan,0.469,12.5631,0.01,10.0676,nan,nan,nan,nan,0.4956,11.9298,0.3975,10.4318,nan,nan
203,nan,nan,0.4572,12.6161,0.005,10.1021,nan,nan,nan,nan,0.4963,11.9575,0.3384,10.5042,nan,nan
204,nan,nan,0.4331,12.6699,0.005,10.136,nan,nan,nan,nan,0.527,12.0309,0.336,10.5709,nan,nan
205,nan,nan,0.4103,12.7191,0.005,10.1729,nan,nan,nan,nan,0.5206,12.0746,0.2851,10.6589,nan,nan
206,nan,nan,0.4176,12.7597,0.005,10.2078,nan,nan,nan,nan,0.5355,12.0973,0.2692,10.7457,nan,nan
207,nan,nan,0.413,12.8043,0.01,10.2361,nan,nan,nan,nan,0.5398,12.1747,0.2518,10.9271,nan,nan
208,nan,nan,0.4628,12.8537,0.015,10.2663,nan,nan,nan,nan,0.5665,12.2437,0.2673,11.0958,nan,nan
209,nan,nan,0.462,12.9058,0.02,10.2946,nan,nan,nan,nan,0.5282,12.2985,0.3182,11.2279,nan,nan
210,nan,nan,0.4341,12.9564,0.0213,10.3251,nan,nan,nan,nan,0.5322,12.3598,0.3203,11.3363,nan,nan
211,nan,nan,0.4383,13.0143,0.0169,10.357,nan,nan,nan,nan,0.5163,12.4203,0.3415,11.4477,nan,nan
212,nan,nan,0.4372,13.0752,0.0119,10.3877,nan,nan,nan,nan,0.5032,12.4759,0.3253,11.6216,nan,nan
213,nan,nan,0.4384,13.1246,0.0069,10.424,nan,nan,nan,nan,0.4614,12.5283,0.3266,11.7517,nan,nan
214,nan,nan,0.4721,13.1736,0.0025,10.4513,nan,nan,nan,nan,0.4665,12.6157,0.268,11.864,nan,nan
215,nan,nan,0.5176,13.2211,0.0063,10.4792,nan,nan,nan,nan,0.4161,12.6786,0.2668,11.9322,nan,nan
216,nan,nan,0.5212,13.262,0.0056,10.5074,nan,nan,nan,nan,0.4256,12.7399,0.2604,12.0062,nan,nan
217,nan,nan,0.5212,13.3187,0.0106,10.5354,nan,nan,nan,nan,0.4352,12.7817,0.2615,12.0826,nan,nan
218,nan,nan,0.5219,13.3649,0.0106,10.563,nan,nan,nan,nan,0.4804,12.8419,0.3125,12.1555,nan,nan
219,nan,nan,0.4681,13.4184,0.01,10.5953,nan,nan,nan,nan,0.4687,12.9034,0.3539,12.2455,nan,nan
220,nan,nan,0.438,13.472,0.005,10.6233,nan,nan,nan,nan,0.534,12.9821,0.3876,12.321,nan,nan
221,nan,nan,0.4111,13.5262,0.01,10.65,nan,nan,nan,nan,0.5669,13.0593,0.4363,12.4416,nan,nan
222,nan,nan,0.4271,13.5708,0.0056,10.6783,nan,nan,nan,nan,0.5678,13.1137,0.4699,12.474,nan,nan
223,nan,nan,0.4108,13.6263,0.0056,10.71,nan,nan,nan,nan,0.5555,13.1683,0.4508,12.5306,nan,nan
224,nan,nan,0.4253,13.676,0.0119,10.7386,nan,nan,nan,nan,0.566,13.2029,0.4138,12.5891,nan,nan
225,nan,nan,0.3996,13.7241,0.0169,10.7686,nan,nan,nan,nan,0.5407,13.2749,0.3957,12.6587,nan,nan
226,nan,nan,0.4542,13.7749,0.0169,10.7967,nan,nan,nan,nan,0.4858,13.3137,0.3286,12.7224,nan,nan
227,nan,nan,0.4436,13.8301,0.0213,10.8274,nan,nan,nan,nan,0.4614,13.3516,0.2991,12.7871,nan,nan
228,nan,nan,0.4487,13.8767,0.0213,10.8585,nan,nan,nan,nan,0.4501,13.3965,0.3038,12.8561,nan,nan
229,nan,nan,0.4357,13.9305,0.02,10.8873,nan,nan,nan,nan,0.4201,13.4521,0.3309,12.9158,nan,nan
230,nan,nan,0.511,13.9831,0.0206,10.9165,nan,nan,nan,nan,0.4093,13.5147,0.321,12.9658,nan,nan
231,nan,nan,0.4689,14.041,0.0169,10.9451,nan,nan,nan,nan,0.4596,13.5763,0.3704,13.0217,nan,nan
232,nan,nan,0.4656,14.0889,0.0119,10.9743,nan,nan,nan,nan,0.514,13.616,0.3657,13.0966,nan,nan
233,nan,nan,0.4601,14.1512,0.0119,11.0013,nan,nan,nan,nan,0.5351,13.6674,0.3591,13.169,nan,nan
234,nan,nan,0.4794,14.2155,0.0069,11.0318,nan,nan,nan,nan,0.5448,13.719,0.3471,13.2393,nan,nan
235,nan,nan,0.4523,14.271,0.0013,11.069,nan,nan,nan,nan,0.5343,13.7732,0.3552,13.3033,nan,nan
236,nan,nan,0.4729,14.3271,0.005,11.0984,nan,nan,nan,nan,0.5366,13.8343,0.3451,13.398,nan,nan
237,nan,nan,0.4487,14.3827,0.005,11.127,nan,nan,nan,nan,0.4972,13.8706,0.3557,13.5155,nan,nan
238,nan,nan,0.4477,14.4351,0.015,11.1593,nan,nan,nan,nan,0.5166,13.9176,0.312,13.5845,nan,nan
239,nan,nan,0.4396,14.5013,0.015,11.1946,nan,nan,nan,nan,0.5682,13.9712,0.333,13.6728,nan,nan
240,nan,nan,0.4325,14.5638,0.015,11.2232,nan,nan,nan,nan,0.6049,14.0142,0.3551,13.7139,nan,nan
241,nan,nan,0.4375,14.6259,0.015,11.2545,nan,nan,nan,nan,0.6188,14.075,0.3533,13.7829,nan,nan
242,nan,nan,0.4402,14.6861,0.02,11.2894,nan,nan,nan,nan,0.6428,14.1122,0.36,13.8935,nan,nan
243,nan,nan,0.4277,14.7449,0.0106,11.3185,nan,nan,nan,nan,0.6224,14.1504,0.3669,13.9285,nan,nan
244,nan,nan,0.4445,14.7787,0.0156,11.3481,nan,nan,nan,nan,nan,nan,0.358,14.0071,nan,nan
245,nan,nan,0.4597,14.8369,0.0163,11.3782,nan,nan,nan,nan,nan,nan,0.3816,14.0988,nan,nan
246,nan,nan,0.4274,14.8959,0.0113,11.4126,nan,nan,nan,nan,nan,nan,0.3593,14.1626,nan,nan
247,nan,nan,0.4505,14.9502,0.0069,11.4417,nan,nan,nan,nan,nan,nan,0.3478,14.1933,nan,nan
248,nan,nan,0.4865,15.0208,0.0063,11.4708,nan,nan,nan,nan,nan,nan,0.3825,14.2732,nan,nan
249,nan,nan,0.5121,15.0782,0.0013,11.5011,nan,nan,nan,nan,nan,nan,0.3314,14.3521,nan,nan
250,nan,nan,0.4688,15.1282,0.0006,11.5333,nan,nan,nan,nan,nan,nan,0.3048,14.4165,nan,nan
251,nan,nan,0.5276,15.179,0.0006,11.5659,nan,nan,nan,nan,nan,nan,0.3227,14.48,nan,nan
252,nan,nan,0.5407,15.2444,0.0006,11.5957,nan,nan,nan,nan,nan,nan,0.3844,14.5405,nan,nan
253,nan,nan,0.5354,15.2977,0.0006,11.6307,nan,nan,nan,nan,nan,nan,0.3735,14.6177,nan,nan
254,nan,nan,0.5064,15.3433,0.0013,11.6605,nan,nan,nan,nan,nan,nan,0.4786,14.6727,nan,nan
255,nan,nan,0.5532,15.3922,0.0013,11.694,nan,nan,nan,nan,nan,nan,0.4487,14.7349,nan,nan
256,nan,nan,0.492,15.4377,0.0113,11.7311,nan,nan,nan,nan,nan,nan,0.4445,14.7636,nan,nan
257,nan,nan,0.4913,15.4877,0.0106,11.7614,nan,nan,nan,nan,nan,nan,0.3721,14.8486,nan,nan
258,nan,nan,0.4586,15.552,0.0206,11.7906,nan,nan,nan,nan,nan,nan,0.3898,14.924,nan,nan
259,nan,nan,0.4257,15.6157,0.02,11.8178,nan,nan,nan,nan,nan,nan,0.3653,14.9573,nan,nan
260,nan,nan,0.3617,15.7004,0.02,11.8461,nan,nan,nan,nan,nan,nan,0.4567,15.0162,nan,nan
261,nan,nan,0.3944,15.7642,0.01,11.8749,nan,nan,nan,nan,nan,nan,0.4989,15.0461,nan,nan
262,nan,nan,0.4039,15.8242,0.0156,11.9028,nan,nan,nan,nan,nan,nan,0.5242,15.0767,nan,nan
263,nan,nan,0.4319,15.8806,0.0056,11.9364,nan,nan,nan,nan,nan,nan,0.5329,15.1444,nan,nan
264,nan,nan,0.4605,15.9355,0.0056,11.967,nan,nan,nan,nan,nan,nan,0.4893,15.2043,nan,nan
265,nan,nan,0.5052,15.9958,0.0056,12.0031,nan,nan,nan,nan,nan,nan,0.4514,15.253,nan,nan
266,nan,nan,0.5312,16.0549,0.0106,12.0363,nan,nan,nan,nan,nan,nan,0.446,15.3155,nan,nan
267,nan,nan,0.5057,16.1169,0.01,12.0652,nan,nan,nan,nan,nan,nan,0.4527,15.3388,nan,nan
268,nan,nan,0.5027,16.1696,0.01,12.0951,nan,nan,nan,nan,nan,nan,0.4823,15.3838,nan,nan
269,nan,nan,0.5033,16.229,0.01,12.1238,nan,nan,nan,nan,nan,nan,0.5319,15.4315,nan,nan
270,nan,nan,0.4821,16.2898,0.01,12.1534,nan,nan,nan,nan,nan,nan,0.5097,15.4603,nan,nan
271,nan,nan,0.4549,16.3507,0.005,12.1811,nan,nan,nan,nan,nan,nan,0.4922,15.4866,nan,nan
272,nan,nan,0.4443,16.4181,0.005,12.2125,nan,nan,nan,nan,nan,nan,0.4742,15.5429,nan,nan
273,nan,nan,0.4386,16.483,0.01,12.2454,nan,nan,nan,nan,nan,nan,0.4028,15.5967,nan,nan
274,nan,nan,0.4494,16.5456,0.01,12.272,nan,nan,nan,nan,nan,nan,0.3361,15.6439,nan,nan
275,nan,nan,0.4694,16.5807,0.015,12.3019,nan,nan,nan,nan,nan,nan,0.3651,15.7082,nan,nan
276,nan,nan,0.4931,16.6429,0.015,12.3358,nan,nan,nan,nan,nan,nan,0.3799,15.7371,nan,nan
277,nan,nan,0.512,16.7003,0.0156,12.3628,nan,nan,nan,nan,nan,nan,0.3645,15.7822,nan,nan
278,nan,nan,0.488,16.7584,0.0156,12.3938,nan,nan,nan,nan,nan,nan,0.3903,15.83,nan,nan
279,nan,nan,0.4609,16.8194,0.0156,12.4265,nan,nan,nan,nan,nan,nan,0.4232,15.881,nan,nan
280,nan,nan,0.4439,16.8824,0.0106,12.4571,nan,nan,nan,nan,nan,nan,0.4301,15.9375,nan,nan
281,nan,nan,0.4304,16.938,0.0106,12.4871,nan,nan,nan,nan,nan,nan,0.4045,15.9971,nan,nan
282,nan,nan,0.4299,17.0033,0.01,12.5153,nan,nan,nan,nan,nan,nan,0.4224,16.0258,nan,nan
283,nan,nan,0.4496,17.0517,0.005,12.5436,nan,nan,nan,nan,nan,nan,0.4111,16.0871,nan,nan
284,nan,nan,0.452,17.1102,0.005,12.573,nan,nan,nan,nan,nan,nan,0.432,16.1322,nan,nan
285,nan,nan,0.4533,17.1592,0.005,12.6038,nan,nan,nan,nan,nan,nan,0.4044,16.1844,nan,nan
286,nan,nan,0.4515,17.21,0.005,12.6359,nan,nan,nan,nan,nan,nan,0.4253,16.2073,nan,nan
287,nan,nan,0.4775,17.2583,0.0,12.6644,nan,nan,nan,nan,nan,nan,0.4363,16.2565,nan,nan
288,nan,nan,0.462,17.3019,0.0,12.6926,nan,nan,nan,nan,nan,nan,0.4651,16.3057,nan,nan
289,nan,nan,0.4708,17.3251,0.0,12.721,nan,nan,nan,nan,nan,nan,0.4409,16.3598,nan,nan
290,nan,nan,0.4925,17.3758,nan,nan,nan,nan,nan,nan,nan,nan,0.4745,16.401,nan,nan
291,nan,nan,0.5283,17.4021,nan,nan,nan,nan,nan,nan,nan,nan,0.4346,16.4493,nan,nan
292,nan,nan,0.5161,17.4476,nan,nan,nan,nan,nan,nan,nan,nan,0.4219,16.4778,nan,nan
293,nan,nan,0.5603,17.4973,nan,nan,nan,nan,nan,nan,nan,nan,0.407,16.5209,nan,nan
294,nan,nan,0.5869,17.5422,nan,nan,nan,nan,nan,nan,nan,nan,0.4178,16.5728,nan,nan
295,nan,nan,0.5685,17.565,nan,nan,nan,nan,nan,nan,nan,nan,0.426,16.624,nan,nan
296,nan,nan,0.5256,17.6139,nan,nan,nan,nan,nan,nan,nan,nan,0.4489,16.671,nan,nan
297,nan,nan,0.5098,17.659,nan,nan,nan,nan,nan,nan,nan,nan,0.4218,16.7127,nan,nan
298,nan,nan,0.5294,17.7166,nan,nan,nan,nan,nan,nan,nan,nan,0.4151,16.7559,nan,nan
299,nan,nan,0.5168,17.7596,nan,nan,nan,nan,nan,nan,nan,nan,0.4083,16.7823,nan,nan
300,nan,nan,0.543,17.8034,nan,nan,nan,nan,nan,nan,nan,nan,0.3325,16.8292,nan,nan

